Sustainable Edge Intelligence Through Energy-Aware Early Exiting

Deep learning (DL) models have emerged as a promising solution for the Internet of Things (IoT). However, due to their computational complexity, DL models consume significant amounts of energy, which can rapidly drain the battery and compromise the performance of IoT devices. For sustainable operation, we consider an edge device with a rechargeable battery and energy harvesting (EH) capabilities. In addition to the stochastic nature of the ambient energy source, the harvesting rate is often insufficient to meet the inference energy requirements, leading to drastic performance degradation in energy-agnostic devices. To mitigate this problem, we propose energy-adaptive dynamic early exiting (EE) to enable efficient and accurate inference in an EH edge intelligence system. Our approach derives an energy-aware EE policy that determines the optimal amount of computational processing on a per-sample basis. The proposed policy balances the energy consumption to match the limited incoming energy and achieves continuous availability. Numerical results show that accuracy and service rate are improved up to 25% and 35%, respectively, in comparison with an energy-agnostic policy.

==> data/alpha_mean_performance.csv <==
x,mean
A$_\ell$C,0.5910808919108088
A$_\ell$E,0.7586641335866413
RND,0.7402059794020598
EAO,0.8742325767423257
oNCC,0.8592740725927408
CC,0.8540345965403459


==> data/alpha_mean_performance_noRND.csv <==
x,mean
A$_\ell$C,0.5910808919108088
A$_\ell$E,0.7586641335866413
EAO,0.8742325767423257
oNCC,0.8592740725927408
CC,0.8540345965403459


==> data/alpha_std_performance.csv <==
x,mean
A$_\ell$C,0.006038468929618362
A$_\ell$E,0.003581038271889984
RND,0.005514301242431905
EAO,0.00815011131659332
oNCC,0.004373393933072507
CC,0.0037286484544821947


==> data/ds_AC_battery_level.csv <==
steps,BLmean,BLstd
1,49.8,0.4
51,13.2,6.705221845696084
101,2.2,0.39999999999999997
151,2.4,0.8
201,1.8,0.4
251,2.4,0.8
301,1.8,0.7483314773547883
351,1.6,1.3564659966250538
401,2.0,0.8944271909999159
451,2.2,1.16619037896906
501,1.8,1.1661903789690602
551,2.0,0.8944271909999159
601,1.2,0.9797958971132713
651,2.2,1.16619037896906
701,1.6,0.8
751,2.6,0.4898979485566356
801,2.4,0.8
851,1.2,0.7483314773547883
901,1.6,1.3564659966250538
951,1.0,0.8944271909999159
1001,2.2,1.16619037896906
1051,1.0,0.8944271909999159
1101,2.2,0.7483314773547882
1151,1.4,1.019803902718557
1201,2.6,0.4898979485566356
1251,2.0,0.6324555320336759
1301,1.8,0.7483314773547883
1351,1.6,1.019803902718557
1401,2.6,0.4898979485566356
1451,1.0,1.2649110640673518
1501,1.8,0.4
1551,0.2,0.4000000000000001
1601,0.8,0.9797958971132713
1651,1.4,1.019803902718557
1701,1.2,0.9797958971132713
1751,2.0,0.8944271909999159
1801,2.8,0.39999999999999997
1851,1.4,1.2000000000000002
1901,1.6,0.8
1951,1.2,0.9797958971132712
2001,2.0,0.8944271909999159
2051,2.0,0.8944271909999159
2101,2.0,0.6324555320336759
2151,1.4,0.8
2201,1.6,0.8
2251,2.4,0.8
2301,1.8,0.9797958971132713
2351,1.2,1.1661903789690602
2401,2.0,1.0954451150103321
2451,1.6,1.019803902718557
2501,1.6,1.019803902718557
2551,2.2,0.39999999999999997
2601,1.4,1.019803902718557
2651,1.4,0.8
2701,1.6,0.4898979485566356
2751,1.6,0.4898979485566356
2801,1.6,1.019803902718557
2851,1.2,0.7483314773547883
2901,2.2,0.7483314773547882
2951,0.8,0.7483314773547883
3001,1.6,1.019803902718557
3051,1.8,0.4
3101,1.8,1.1661903789690602
3151,2.4,0.4898979485566356
3201,1.6,1.019803902718557
3251,2.2,0.9797958971132712
3301,2.0,0.6324555320336759
3351,2.2,0.39999999999999997
3401,1.4,1.019803902718557
3451,1.6,0.8
3501,2.2,0.39999999999999997
3551,2.2,0.7483314773547882
3601,2.0,0.6324555320336759
3651,1.6,1.3564659966250538
3701,1.2,1.1661903789690602
3751,2.0,0.6324555320336759
3801,2.0,0.0
3851,1.6,1.3564659966250536
3901,1.8,0.7483314773547883
3951,1.2,1.1661903789690602
4001,1.2,1.1661903789690602
4051,2.6,0.4898979485566356
4101,1.8,0.7483314773547883
4151,2.0,1.0954451150103321
4201,1.6,0.8
4251,1.0,1.0954451150103321
4301,1.8,1.1661903789690602
4351,2.4,0.8
4401,2.2,0.7483314773547882
4451,2.4,0.4898979485566356
4501,2.8,0.39999999999999997
4551,2.6,0.4898979485566356
4601,2.6,0.4898979485566356
4651,1.0,1.2649110640673518
4701,1.6,0.4898979485566356
4751,2.0,0.8944271909999159
4801,1.4,1.019803902718557
4851,2.2,0.7483314773547882
4901,2.4,1.2
4951,2.2,0.39999999999999997
5001,2.0,0.0
5051,2.4,0.8
5101,2.0,0.6324555320336759
5151,0.4,0.48989794855663565
5201,1.0,1.2649110640673518
5251,1.4,0.8
5301,1.8,1.1661903789690602
5351,1.6,1.019803902718557
5401,1.2,1.1661903789690602
5451,1.8,1.1661903789690602
5501,1.6,0.8
5551,1.6,1.019803902718557
5601,2.0,0.8944271909999159
5651,2.0,0.6324555320336759
5701,1.4,1.3564659966250536
5751,2.0,0.0
5801,2.4,0.8
5851,1.8,0.9797958971132713
5901,2.0,1.0954451150103321
5951,1.6,1.019803902718557
6001,1.2,1.1661903789690602
6051,2.4,0.4898979485566356
6101,2.4,0.4898979485566356
6151,2.4,0.4898979485566356
6201,2.0,1.0954451150103321
6251,2.4,0.8
6301,1.8,1.1661903789690602
6351,2.4,0.4898979485566356
6401,1.6,1.019803902718557
6451,1.0,0.8944271909999159
6501,0.4,0.48989794855663565
6551,1.4,1.019803902718557
6601,1.0,0.6324555320336759
6651,1.6,0.8
6701,1.8,0.9797958971132712
6751,2.2,0.7483314773547882
6801,2.0,0.8944271909999159
6851,1.6,0.8
6901,0.6,0.7999999999999999
6951,2.0,1.0954451150103321
7001,1.4,0.8
7051,2.8,0.39999999999999997
7101,2.6,0.4898979485566356
7151,2.0,0.8944271909999159
7201,1.0,0.6324555320336759
7251,1.6,1.019803902718557
7301,1.6,0.8
7351,1.6,1.2000000000000002
7401,0.6,0.48989794855663565
7451,1.4,0.8
7501,1.8,0.7483314773547883
7551,2.6,0.4898979485566356
7601,2.2,0.7483314773547882
7651,1.4,1.2000000000000002
7701,2.2,1.16619037896906
7751,2.2,0.7483314773547882
7801,2.4,1.2000000000000002
7851,2.2,0.39999999999999997
7901,2.4,0.4898979485566356
7951,0.8,0.7483314773547883
8001,1.2,0.9797958971132713
8051,1.0,0.0
8101,1.8,0.7483314773547883
8151,2.0,0.6324555320336759
8201,2.2,1.16619037896906
8251,2.4,0.4898979485566356
8301,1.8,1.16619037896906
8351,1.0,0.6324555320336759
8401,1.8,0.9797958971132713
8451,1.2,1.1661903789690602
8501,1.8,1.1661903789690602
8551,2.0,1.2649110640673518
8601,1.6,1.019803902718557
8651,2.2,0.7483314773547882
8701,1.6,1.019803902718557
8751,2.2,0.39999999999999997
8801,1.6,1.2
8851,1.6,1.2000000000000002
8901,2.2,0.7483314773547882
8951,1.4,1.2
9001,0.8,0.4000000000000001
9051,1.6,1.019803902718557
9101,1.8,0.7483314773547883
9151,2.4,0.8
9201,1.0,0.8944271909999159
9251,2.0,1.0954451150103321
9301,1.6,1.3564659966250538
9351,2.0,0.6324555320336759
9401,1.0,0.8944271909999159
9451,1.0,0.8944271909999159
9501,1.4,1.019803902718557
9551,2.0,0.6324555320336759
9601,1.8,0.7483314773547883
9651,2.0,0.8944271909999159
9701,1.8,0.7483314773547883
9751,2.0,0.6324555320336759
9801,2.8,0.39999999999999997
9851,1.4,1.019803902718557
9901,1.4,1.019803902718557
9951,1.6,1.2000000000000002


==> data/ds_AC_consumed_energy.csv <==
steps,CEmean,CEstd
0,2.0,0.0
1,4.0,0.0
2,6.0,0.0
3,8.0,0.0
4,10.0,0.0
5,12.0,0.0
6,14.0,0.0
7,16.0,0.0
8,18.0,0.0
9,20.0,0.0
10,22.0,0.0
11,24.0,0.0
12,26.0,0.0
13,28.0,0.0
14,30.0,0.0
15,32.0,0.0
16,34.0,0.0
17,36.0,0.0
18,38.0,0.0
19,40.0,0.0
20,42.0,0.0
21,44.0,0.0
22,46.0,0.0
23,48.0,0.0
24,50.0,0.0
25,52.0,0.0
26,54.0,0.0
27,56.0,0.0
28,58.0,0.0
29,60.0,0.0
30,62.0,0.0
31,64.0,0.0
32,66.0,0.0
33,68.0,0.0
34,70.0,0.0
35,72.0,0.0
36,74.0,0.0
37,76.0,0.0
38,78.0,0.0
39,80.0,0.0
40,82.0,0.0
41,84.0,0.0
42,86.0,0.0
43,88.0,0.0
44,90.0,0.0
45,92.0,0.0
46,94.0,0.0
47,96.0,0.0
48,98.0,0.0
49,100.0,0.0
50,102.0,0.0
51,104.0,0.0
52,106.0,0.0
53,108.0,0.0
54,110.0,0.0
55,112.0,0.0
56,114.0,0.0
57,116.0,0.0
58,118.0,0.0
59,120.0,0.0
60,121.6,0.8
61,123.2,1.5999999999999999
62,125.2,1.5999999999999999
63,127.2,1.5999999999999999
64,128.8,1.6
65,130.4,2.33238075793812
66,132.0,3.0983866769659336
67,133.6,3.8781438859330635
68,134.8,4.66476151587624
69,136.4,5.425863986500215
70,138.4,5.425863986500215
71,140.4,5.425863986500215
72,142.0,5.513619500836088
73,144.0,5.513619500836088
74,145.2,6.3999999999999995
75,146.8,6.6452990903344595
76,148.0,7.58946638440411
77,149.6,8.2365041127896
78,150.4,8.890444308357148
79,152.0,9.549869109050658
80,154.0,9.549869109050658
81,155.6,9.830564581955606
82,157.2,9.6
83,158.0,10.353743284435827
84,159.2,10.851727973000429
85,160.4,10.762899237658969
86,162.0,11.099549540409287
87,164.0,11.099549540409287
88,165.6,10.983624174196784
89,166.8,10.925200226998129
90,167.6,11.482160075525858
91,168.8,11.702991070662234
92,169.6,10.762899237658967
93,170.8,11.214276615100948
94,172.8,11.214276615100948
95,173.6,10.3072789813801
96,174.8,10.322790320451151
97,176.4,10.68831137270991
98,178.0,11.099549540409287
99,179.6,11.551623262554921
100,181.2,12.039933554633928
101,183.2,12.039933554633928
102,184.4,11.412274094149684
103,184.4,11.412274094149684
104,186.0,10.954451150103322
105,187.2,11.070682002478437
106,188.8,10.703270528207721
107,190.0,11.099549540409287
108,190.4,10.537551897855591
109,192.0,10.430723848324238
110,193.6,10.384603988597735
111,195.2,10.777754868245983
112,196.4,10.762899237658967
113,197.6,10.836973747315252
114,198.8,10.998181667894016
115,200.0,11.242775458044157
116,201.2,11.356055653262711
117,202.8,11.070682002478437
118,203.2,11.565465835840769
119,204.4,11.689311356961966
120,206.0,12.066482503198685
121,207.2,12.302845199383759
122,208.4,12.2245654319489
123,209.6,12.2245654319489
124,210.4,12.026637102698325
125,211.6,12.98614646459834
126,212.4,12.737346662472525
127,214.4,12.737346662472525
128,216.0,13.206059215375342
129,218.0,13.206059215375342
130,219.6,12.924395537122809
131,221.6,12.924395537122809
132,222.8,13.181805642627264
133,224.0,12.712198865656562
134,225.2,12.687001221722964
135,226.0,12.457929201917949
136,227.6,12.98614646459834
137,228.8,13.12097557348538
138,230.4,13.52922762023021
139,231.6,13.821722034536796
140,232.8,13.181805642627264
141,234.0,12.649110640673518
142,235.6,12.483589227461787
143,236.8,12.936769303036982
144,237.6,12.483589227461787
145,238.4,13.290598180668919
146,239.6,13.763720427268202
147,240.0,13.446189051177289
148,240.4,12.86234815265082
149,241.6,13.10877568653915
151,244.4,12.737346662472525
201,308.0,15.594870951694341
251,378.4,16.01998751560063
301,442.0,17.663521732655695
351,509.6,17.083325203250098
401,575.6,20.05592181875468
451,638.4,26.575176386996944
501,698.0,31.849646779831012
551,762.4,30.20993214159873
601,824.0,36.0
651,889.2,32.99939393382854
701,951.6,31.984996482726086
751,1015.2,30.08255308314106
801,1080.0,29.610808837314796
851,1147.2,30.37367281051141
901,1208.0,38.36665218650175
951,1269.6,35.897632233895315
1001,1327.2,34.00235285976546
1051,1398.0,33.75203697556638
1101,1460.8,34.19005703417296
1151,1528.4,38.27061535956797
1201,1588.4,39.077359173823396
1251,1657.2,37.91780584369301
1301,1726.4,41.71138933193187
1351,1794.8,53.49542036473776
1401,1853.2,52.377094230207156
1451,1918.4,51.63564660193576
1501,1979.6,49.69346033433373
1551,2043.6,46.67161878486753
1601,2104.0,51.59844958911072
1651,2170.4,46.96211238860535
1701,2236.4,44.27911471563089
1751,2298.8,46.88027303674755
1801,2355.6,41.112528504094705
1851,2416.8,32.486304806795125
1901,2486.4,28.6048946860498
1951,2544.8,28.80555501982213
2001,2609.2,27.61448895054913
2051,2676.8,25.4432702300628
2101,2744.4,24.992798962901293
2151,2805.2,28.47033543883879
2201,2870.0,34.61791443747009
2251,2936.4,33.356258783023016
2301,3008.4,32.159601987586846
2351,3067.2,33.48074073254652
2401,3130.4,32.28374203836972
2451,3195.2,31.864714026647093
2501,3258.0,30.25227264190246
2551,3325.2,28.861046412075915
2601,3386.8,31.102411482070004
2651,3446.8,31.435012327021603
2701,3507.2,42.2298472647013
2751,3569.2,43.406911892001716
2801,3633.2,44.02908129861444
2851,3694.0,42.857904755132395
2901,3760.8,46.82905081250313
2951,3830.0,46.00869483043395
3001,3892.0,43.19259195741788
3051,3956.0,49.831716807671796
3101,4022.4,52.724187997540554
3151,4087.2,53.80854950656075
3201,4145.2,57.223771284318545
3251,4212.0,49.94396860482755
3301,4282.8,47.10159232977161
3351,4352.8,44.57084248698918
3401,4405.6,48.12317529008243
3451,4469.6,48.88189849013641
3501,4531.2,52.71204795869726
3551,4602.0,48.5633606744838
3601,4663.6,52.84543499679041
3651,4730.0,45.1840679886174
3701,4789.2,39.650472884948044
3751,4854.0,42.23742416388575
3801,4922.0,36.98648401781386
3851,4985.6,32.65333061113368
3901,5053.2,31.30750708695919
3951,5111.2,28.498421008891004
4001,5169.2,31.128122333349953
4051,5240.4,30.86486675817668
4101,5308.0,31.368774282716245
4151,5376.0,30.880414504990053
4201,5443.2,32.6827171453048
4251,5506.4,25.27924049491994
4301,5574.4,26.11972434770321
4351,5639.6,26.150334605889842
4401,5705.6,27.111621124528867
4451,5772.0,28.284271247461902
4501,5840.0,29.312113536898018
4551,5914.0,33.17830616532435
4601,5987.2,39.18367006802706
4651,6046.4,38.66574711550263
4701,6106.4,49.045285196438606
4751,6169.2,47.74264341236249
4801,6232.0,42.91386722261232
4851,6299.6,39.94796615598847
4901,6370.0,36.70422319025428
4951,6444.4,33.0913886079143
5001,6508.0,32.27382840631089
5051,6575.2,32.560098279949955
5101,6644.8,32.288697712976905
5151,6701.6,38.14498656442286
5201,6770.4,38.018942647054246
5251,6839.2,35.02227862375605
5301,6896.4,31.019993552546076
5351,6956.8,24.481829996958968
5401,7021.6,18.906083676954356
5451,7081.2,14.119490075778232
5501,7144.0,14.028542333400146
5551,7210.0,21.05231578710523
5601,7276.0,25.5499510762741
5651,7342.0,26.472627372438875
5701,7396.8,27.028873450441846
5751,7464.4,23.71160053644629
5801,7529.2,25.53742351921979
5851,7601.2,28.694250295137525
5901,7665.6,30.315672514394265
5951,7729.6,25.84260048834095
6001,7791.2,29.734828064073284
6051,7858.0,30.62025473440742
6101,7925.2,29.026884090442778
6151,7986.8,28.582512135919753
6201,8048.0,32.19937887599697
6251,8108.8,27.410946718418902
6301,8174.8,34.97656358191868
6351,8240.0,37.587231874667225
6401,8308.0,40.079920159601116
6451,8372.4,45.92864030210344
6501,8431.2,47.37256590052939
6551,8494.8,41.32989232988636
6601,8554.8,42.45656604107308
6651,8620.8,43.9017083950044
6701,8688.8,45.98434516223973
6751,8753.2,45.19468995357751
6801,8817.6,49.58064138350774
6851,8887.2,51.7625347138256
6901,8953.6,55.141998512930236
6951,9010.4,56.644858548680304
7001,9071.2,47.47378223819964
7051,9138.8,50.92111546303753
7101,9210.4,48.15641182646398
7151,9271.6,43.40322568657772
7201,9335.6,39.88784275941731
7251,9394.8,45.3007726203428
7301,9456.4,42.15020759142237
7351,9524.0,42.745760023656146
7401,9586.0,41.990475110434275
7451,9649.6,41.40338150441338
7501,9719.6,42.18814999499267
7551,9787.6,46.96211238860535
7601,9852.8,43.773964864974246
7651,9914.4,45.526256160593746
7701,9982.8,45.58245276419425
7751,10046.8,47.03360500748375
7801,10114.0,46.389654018972806
7851,10180.8,49.06485503901953
7901,10245.2,50.54265525276645
7951,10304.4,48.12317529008243
8001,10369.6,50.396825296837896
8051,10435.6,56.44678910265844
8101,10496.4,53.4475443776419
8151,10563.2,45.19468995357751
8201,10632.4,45.45591270670957
8251,10700.4,51.05918134870554
8301,10763.2,52.80303021607756
8351,10832.8,56.17971164041339
8401,10900.4,54.74888126710901
8451,10962.8,56.46379370888924
8501,11029.6,60.57590279971071
8551,11092.4,62.870024654043206
8601,11150.4,63.111330203062586
8651,11216.4,62.20482296414001
8701,11276.0,62.26395425926626
8751,11334.0,68.96955850228419
8801,11400.0,69.24738262201684
8851,11462.4,73.96647889415854
8901,11528.4,70.37499555950252
8951,11588.8,74.99973333285926
9001,11647.6,75.59259222966229
9051,11715.6,74.666190474672
9101,11776.8,75.01039927903331
9151,11844.0,69.50107912831282
9201,11912.8,72.52696050435314
9251,11970.0,74.00540520799815
9301,12038.8,77.3211484653455
9351,12106.8,77.98051038560854
9401,12171.6,73.60869513855003
9451,12223.6,80.57195541874356
9501,12282.4,81.48030436860186
9551,12343.6,86.88751348726697
9601,12411.2,82.49703024957928
9651,12474.8,78.51216466255404
9701,12535.6,82.00878001775176
9751,12602.4,80.90883758898035
9801,12666.0,82.2970230324281
9851,12726.0,75.63068160475615
9901,12790.0,76.88953114696434
9951,12852.0,76.52450587883597


==> data/ds_AE_battery_level.csv <==
steps,BLmean,BLstd
1,50.0,0.0
51,47.4,2.4166091947189146
101,48.8,1.9390719429665317
151,49.2,0.7483314773547882
201,46.6,4.223742416388575
251,46.4,3.7202150475476548
301,49.0,1.0954451150103321
351,47.2,3.3105890714493698
401,49.2,0.7483314773547882
451,47.0,4.0
501,49.2,0.7483314773547882
551,47.4,2.4979991993593593
601,49.0,1.0954451150103321
651,49.4,0.8
701,48.0,2.0976176963403033
751,48.0,3.03315017762062
801,49.6,0.4898979485566356
851,46.4,4.31740662898458
901,48.6,1.7435595774162693
951,49.6,0.7999999999999999
1001,45.6,2.6532998322843198
1051,47.2,3.7629775444453557
1101,49.4,0.7999999999999999
1151,47.8,2.7129319932501073
1201,48.4,1.9595917942265426
1251,49.2,1.16619037896906
1301,48.8,1.4696938456699067
1351,47.2,2.4819347291981715
1401,49.6,0.7999999999999999
1451,49.8,0.4
1501,46.2,4.4
1551,47.8,2.9933259094191524
1601,47.0,3.63318042491699
1651,47.4,1.7435595774162693
1701,49.8,0.4
1751,47.0,3.286335345030997
1801,47.6,2.3323807579381204
1851,49.4,1.2000000000000002
1901,49.4,0.4898979485566356
1951,47.6,4.8
2001,48.2,2.2271057451320084
2051,46.2,1.9390719429665317
2101,46.0,4.857983120596447
2151,47.2,3.3105890714493693
2201,49.2,0.7483314773547882
2251,47.8,1.7204650534085253
2301,50.0,0.0
2351,48.8,1.5999999999999999
2401,44.8,2.3151673805580453
2451,45.4,1.854723699099141
2501,47.0,3.794733192202055
2551,44.6,9.32952303175248
2601,47.0,4.560701700396552
2651,47.2,2.3151673805580453
2701,48.8,1.4696938456699067
2751,49.0,1.0954451150103321
2801,49.4,0.7999999999999999
2851,48.2,2.6381811916545836
2901,49.4,1.2000000000000002
2951,46.0,5.059644256269407
3001,49.0,0.8944271909999159
3051,49.2,0.9797958971132712
3101,48.6,1.9595917942265426
3151,45.4,2.4979991993593593
3201,48.6,1.4966629547095764
3251,48.2,1.4696938456699067
3301,48.2,2.4
3351,45.4,3.8781438859330635
3401,46.8,3.429285639896449
3451,47.6,3.8262252939417984
3501,49.4,0.7999999999999999
3551,45.8,6.910861017268398
3601,40.4,12.467557900406959
3651,44.8,7.520638270785265
3701,46.0,4.33589667773576
3751,48.0,1.2649110640673518
3801,46.6,5.851495535331118
3851,41.8,9.15204895091804
3901,43.6,6.711184694225007
3951,47.6,3.878143885933063
4001,47.8,2.85657137141714
4051,49.8,0.4
4101,47.6,3.006659275674582
4151,49.2,0.7483314773547882
4201,48.6,1.8547236990991407
4251,49.2,1.5999999999999999
4301,49.6,0.4898979485566356
4351,49.0,1.2649110640673518
4401,47.8,2.4000000000000004
4451,48.2,2.4
4501,48.2,3.1240998703626617
4551,48.4,1.4966629547095764
4601,47.0,2.6076809620810595
4651,47.0,2.9664793948382653
4701,49.6,0.4898979485566356
4751,47.0,3.687817782917155
4801,48.8,1.5999999999999999
4851,46.4,1.624807680927192
4901,49.4,0.8
4951,47.4,1.624807680927192
5001,49.0,1.2649110640673518
5051,48.2,2.4
5101,49.2,0.7483314773547882
5151,46.4,4.409081537009721
5201,46.4,3.8781438859330635
5251,48.2,1.16619037896906
5301,47.4,2.244994432064365
5351,48.8,0.7483314773547882
5401,47.2,2.9257477676655586
5451,47.0,2.6832815729997477
5501,48.4,1.3564659966250536
5551,48.6,1.7435595774162693
5601,48.8,1.16619037896906
5651,49.4,0.7999999999999999
5701,48.6,1.8547236990991407
5751,50.0,0.0
5801,49.4,1.2000000000000002
5851,48.6,1.7435595774162693
5901,49.6,0.7999999999999999
5951,47.4,2.33238075793812
6001,49.0,1.0954451150103321
6051,47.8,1.4696938456699067
6101,48.2,1.9390719429665315
6151,46.0,2.6076809620810595
6201,47.4,3.3823069050575527
6251,49.8,0.4
6301,47.0,2.9664793948382653
6351,49.6,0.4898979485566356
6401,44.6,4.841487374764082
6451,47.8,1.7204650534085253
6501,48.6,1.7435595774162693
6551,48.0,3.521363372331802
6601,49.0,1.2649110640673518
6651,48.2,2.6381811916545836
6701,45.2,4.166533331199932
6751,48.4,2.727636339397171
6801,49.2,1.16619037896906
6851,45.8,4.621688003316537
6901,47.4,3.5552777669262356
6951,46.8,5.418486873657626
7001,48.0,1.0954451150103321
7051,48.6,1.2
7101,48.4,1.624807680927192
7151,49.4,1.2000000000000002
7201,48.4,1.3564659966250536
7251,46.8,1.9390719429665317
7301,49.6,0.8
7351,48.6,1.7435595774162693
7401,45.8,2.9257477676655586
7451,48.6,2.8
7501,48.4,1.624807680927192
7551,49.0,1.0954451150103321
7601,48.0,3.03315017762062
7651,47.2,1.7204650534085253
7701,47.8,2.85657137141714
7751,49.0,1.5491933384829668
7801,48.6,1.4966629547095764
7851,49.6,0.7999999999999999
7901,48.0,2.0
7951,47.4,3.3226495451672293
8001,47.6,2.8705400188814645
8051,48.8,1.16619037896906
8101,49.4,0.7999999999999999
8151,48.0,1.8973665961010275
8201,47.8,2.4
8251,48.6,2.3323807579381204
8301,48.4,2.727636339397171
8351,47.2,2.3151673805580453
8401,49.2,0.7483314773547882
8451,45.4,4.079215610874228
8501,49.8,0.4
8551,49.2,1.6
8601,49.0,1.0954451150103321
8651,47.6,2.4979991993593593
8701,47.2,4.621688003316538
8751,46.8,1.7204650534085253
8801,45.8,4.874423042781577
8851,47.6,3.0066592756745814
8901,50.0,0.0
8951,49.2,0.7483314773547882
9001,49.4,0.7999999999999999
9051,47.2,2.4819347291981715
9101,47.2,4.261455150532504
9151,44.6,5.462600113499065
9201,48.4,2.727636339397171
9251,48.8,1.16619037896906
9301,49.4,0.7999999999999999
9351,46.8,4.445222154178574
9401,45.6,2.6532998322843198
9451,45.4,4.17612260356422
9501,46.8,3.1874754901018454
9551,49.0,1.2649110640673518
9601,47.6,3.2
9651,47.8,3.919183588453085
9701,49.2,0.9797958971132712
9751,47.2,1.7204650534085253
9801,47.8,2.4819347291981715
9851,45.8,2.227105745132009
9901,47.8,3.9191835884530852
9951,47.2,3.3105890714493698


==> data/ds_AE_consumed_energy.csv <==
steps,CEmean,CEstd
0,1.0,0.0
1,2.0,0.0
2,3.0,0.0
3,4.0,0.0
4,5.0,0.0
5,6.0,0.0
6,7.0,0.0
7,8.0,0.0
8,9.0,0.0
9,10.0,0.0
10,11.0,0.0
11,12.0,0.0
12,13.0,0.0
13,14.0,0.0
14,15.0,0.0
15,16.0,0.0
16,17.0,0.0
17,18.0,0.0
18,19.0,0.0
19,20.0,0.0
20,21.0,0.0
21,22.0,0.0
22,23.0,0.0
23,24.0,0.0
24,25.0,0.0
25,26.0,0.0
26,27.0,0.0
27,28.0,0.0
28,29.0,0.0
29,30.0,0.0
30,31.0,0.0
31,32.0,0.0
32,33.0,0.0
33,34.0,0.0
34,35.0,0.0
35,36.0,0.0
36,37.0,0.0
37,38.0,0.0
38,39.0,0.0
39,40.0,0.0
40,41.0,0.0
41,42.0,0.0
42,43.0,0.0
43,44.0,0.0
44,45.0,0.0
45,46.0,0.0
46,47.0,0.0
47,48.0,0.0
48,49.0,0.0
49,50.0,0.0
50,51.0,0.0
51,52.0,0.0
52,53.0,0.0
53,54.0,0.0
54,55.0,0.0
55,56.0,0.0
56,57.0,0.0
57,58.0,0.0
58,59.0,0.0
59,60.0,0.0
60,61.0,0.0
61,62.0,0.0
62,63.0,0.0
63,64.0,0.0
64,65.0,0.0
65,66.0,0.0
66,67.0,0.0
67,68.0,0.0
68,69.0,0.0
69,70.0,0.0
70,71.0,0.0
71,72.0,0.0
72,73.0,0.0
73,74.0,0.0
74,75.0,0.0
75,76.0,0.0
76,77.0,0.0
77,78.0,0.0
78,79.0,0.0
79,80.0,0.0
80,81.0,0.0
81,82.0,0.0
82,83.0,0.0
83,84.0,0.0
84,85.0,0.0
85,86.0,0.0
86,87.0,0.0
87,88.0,0.0
88,89.0,0.0
89,90.0,0.0
90,91.0,0.0
91,92.0,0.0
92,93.0,0.0
93,94.0,0.0
94,95.0,0.0
95,96.0,0.0
96,97.0,0.0
97,98.0,0.0
98,99.0,0.0
99,100.0,0.0
100,101.0,0.0
101,102.0,0.0
102,103.0,0.0
103,104.0,0.0
104,105.0,0.0
105,106.0,0.0
106,107.0,0.0
107,108.0,0.0
108,109.0,0.0
109,110.0,0.0
110,111.0,0.0
111,112.0,0.0
112,113.0,0.0
113,114.0,0.0
114,115.0,0.0
115,116.0,0.0
116,117.0,0.0
117,118.0,0.0
118,119.0,0.0
119,120.0,0.0
120,121.0,0.0
121,122.0,0.0
122,123.0,0.0
123,124.0,0.0
124,125.0,0.0
125,126.0,0.0
126,127.0,0.0
127,128.0,0.0
128,129.0,0.0
129,130.0,0.0
130,131.0,0.0
131,132.0,0.0
132,133.0,0.0
133,134.0,0.0
134,135.0,0.0
135,136.0,0.0
136,137.0,0.0
137,138.0,0.0
138,139.0,0.0
139,140.0,0.0
140,141.0,0.0
141,142.0,0.0
142,143.0,0.0
143,144.0,0.0
144,145.0,0.0
145,146.0,0.0
146,147.0,0.0
147,148.0,0.0
148,149.0,0.0
149,150.0,0.0
151,152.0,0.0
201,202.0,0.0
251,252.0,0.0
301,302.0,0.0
351,352.0,0.0
401,402.0,0.0
451,452.0,0.0
501,502.0,0.0
551,552.0,0.0
601,602.0,0.0
651,652.0,0.0
701,702.0,0.0
751,752.0,0.0
801,802.0,0.0
851,852.0,0.0
901,902.0,0.0
951,952.0,0.0
1001,1002.0,0.0
1051,1052.0,0.0
1101,1102.0,0.0
1151,1152.0,0.0
1201,1202.0,0.0
1251,1252.0,0.0
1301,1302.0,0.0
1351,1352.0,0.0
1401,1402.0,0.0
1451,1452.0,0.0
1501,1502.0,0.0
1551,1552.0,0.0
1601,1602.0,0.0
1651,1652.0,0.0
1701,1702.0,0.0
1751,1752.0,0.0
1801,1802.0,0.0
1851,1852.0,0.0
1901,1902.0,0.0
1951,1952.0,0.0
2001,2002.0,0.0
2051,2052.0,0.0
2101,2102.0,0.0
2151,2152.0,0.0
2201,2202.0,0.0
2251,2252.0,0.0
2301,2302.0,0.0
2351,2352.0,0.0
2401,2402.0,0.0
2451,2452.0,0.0
2501,2502.0,0.0
2551,2552.0,0.0
2601,2602.0,0.0
2651,2652.0,0.0
2701,2702.0,0.0
2751,2752.0,0.0
2801,2802.0,0.0
2851,2852.0,0.0
2901,2902.0,0.0
2951,2952.0,0.0
3001,3002.0,0.0
3051,3052.0,0.0
3101,3102.0,0.0
3151,3152.0,0.0
3201,3202.0,0.0
3251,3252.0,0.0
3301,3302.0,0.0
3351,3352.0,0.0
3401,3402.0,0.0
3451,3452.0,0.0
3501,3502.0,0.0
3551,3552.0,0.0
3601,3602.0,0.0
3651,3652.0,0.0
3701,3702.0,0.0
3751,3752.0,0.0
3801,3802.0,0.0
3851,3852.0,0.0
3901,3902.0,0.0
3951,3952.0,0.0
4001,4002.0,0.0
4051,4052.0,0.0
4101,4102.0,0.0
4151,4152.0,0.0
4201,4202.0,0.0
4251,4252.0,0.0
4301,4302.0,0.0
4351,4352.0,0.0
4401,4402.0,0.0
4451,4452.0,0.0
4501,4502.0,0.0
4551,4552.0,0.0
4601,4602.0,0.0
4651,4652.0,0.0
4701,4702.0,0.0
4751,4752.0,0.0
4801,4802.0,0.0
4851,4852.0,0.0
4901,4902.0,0.0
4951,4952.0,0.0
5001,5002.0,0.0
5051,5052.0,0.0
5101,5102.0,0.0
5151,5152.0,0.0
5201,5202.0,0.0
5251,5252.0,0.0
5301,5302.0,0.0
5351,5352.0,0.0
5401,5402.0,0.0
5451,5452.0,0.0
5501,5502.0,0.0
5551,5552.0,0.0
5601,5602.0,0.0
5651,5652.0,0.0
5701,5702.0,0.0
5751,5752.0,0.0
5801,5802.0,0.0
5851,5852.0,0.0
5901,5902.0,0.0
5951,5952.0,0.0
6001,6002.0,0.0
6051,6052.0,0.0
6101,6102.0,0.0
6151,6152.0,0.0
6201,6202.0,0.0
6251,6252.0,0.0
6301,6302.0,0.0
6351,6352.0,0.0
6401,6402.0,0.0
6451,6452.0,0.0
6501,6502.0,0.0
6551,6552.0,0.0
6601,6602.0,0.0
6651,6652.0,0.0
6701,6702.0,0.0
6751,6752.0,0.0
6801,6802.0,0.0
6851,6852.0,0.0
6901,6902.0,0.0
6951,6952.0,0.0
7001,7002.0,0.0
7051,7052.0,0.0
7101,7102.0,0.0
7151,7152.0,0.0
7201,7202.0,0.0
7251,7252.0,0.0
7301,7302.0,0.0
7351,7352.0,0.0
7401,7402.0,0.0
7451,7452.0,0.0
7501,7502.0,0.0
7551,7552.0,0.0
7601,7602.0,0.0
7651,7652.0,0.0
7701,7702.0,0.0
7751,7752.0,0.0
7801,7802.0,0.0
7851,7852.0,0.0
7901,7902.0,0.0
7951,7952.0,0.0
8001,8002.0,0.0
8051,8052.0,0.0
8101,8102.0,0.0
8151,8152.0,0.0
8201,8202.0,0.0
8251,8252.0,0.0
8301,8302.0,0.0
8351,8352.0,0.0
8401,8402.0,0.0
8451,8452.0,0.0
8501,8502.0,0.0
8551,8552.0,0.0
8601,8602.0,0.0
8651,8652.0,0.0
8701,8702.0,0.0
8751,8752.0,0.0
8801,8802.0,0.0
8851,8852.0,0.0
8901,8902.0,0.0
8951,8952.0,0.0
9001,9002.0,0.0
9051,9052.0,0.0
9101,9102.0,0.0
9151,9152.0,0.0
9201,9202.0,0.0
9251,9252.0,0.0
9301,9302.0,0.0
9351,9352.0,0.0
9401,9402.0,0.0
9451,9452.0,0.0
9501,9502.0,0.0
9551,9552.0,0.0
9601,9602.0,0.0
9651,9652.0,0.0
9701,9702.0,0.0
9751,9752.0,0.0
9801,9802.0,0.0
9851,9852.0,0.0
9901,9902.0,0.0
9951,9952.0,0.0


==> data/ds_CC_battery_level.csv <==
steps,BLmean,BLstd
1,49.6,0.7999999999999999
51,39.6,7.812809993849844
101,28.8,6.493073232299171
151,24.4,3.0066592756745814
201,27.0,7.8230428862431785
251,14.2,4.955804677345546
301,12.4,6.086049621881176
351,12.0,5.656854249492381
401,18.4,7.709734106958554
451,28.8,9.516301802696255
501,27.4,4.8
551,18.4,7.059745037889116
601,19.6,6.2801273872430325
651,22.6,4.673328578219169
701,29.4,9.393614852653903
751,29.4,10.287856919689348
801,28.2,7.573638491504595
851,24.6,10.89219904335208
901,25.2,14.413882197381803
951,33.0,8.602325267042627
1001,38.8,6.337191807101943
1051,35.0,9.09945053286186
1101,37.8,6.881860213634101
1151,31.0,6.723094525588644
1201,32.2,12.286578042726134
1251,34.6,8.260750571225353
1301,41.2,9.947864092356712
1351,40.2,3.762977544445356
1401,35.8,5.912698199637793
1451,33.8,7.413501197140255
1501,34.0,6.099180272790763
1551,25.2,4.48998886412873
1601,24.2,8.840814442120138
1651,18.6,9.372299611087985
1701,21.8,7.884161337770809
1751,22.6,8.260750571225353
1801,20.4,2.727636339397171
1851,23.6,4.586937976471886
1901,27.6,9.457272334029511
1951,27.8,8.818163074019441
2001,28.2,10.225458424931373
2051,30.4,9.478396488858229
2101,30.2,1.7204650534085253
2151,29.2,4.445222154178573
2201,21.2,6.675327707311455
2251,22.8,11.855800268223145
2301,21.6,13.215142829345432
2351,19.6,11.217842929904126
2401,22.0,6.54217089351845
2451,22.2,6.11228271597445
2501,20.4,4.586937976471886
2551,24.8,6.615134163416491
2601,26.2,5.912698199637793
2651,23.4,11.18212859879549
2701,22.6,3.261901286060018
2751,20.0,2.449489742783178
2801,28.8,4.915282290977803
2851,22.2,8.681013765684282
2901,22.0,8.318653737234168
2951,14.8,6.554387843269576
3001,19.0,7.6681158050723255
3051,20.6,6.651315659326356
3101,20.0,9.121403400793104
3151,24.6,9.264987857520376
3201,27.0,9.674709297958259
3251,24.2,7.730459236035076
3301,22.4,11.99333148045196
3351,14.0,10.73312629199899
3401,15.8,9.907572861200668
3451,24.8,7.520638270785266
3501,24.8,6.823488843692792
3551,22.0,8.508818954473059
3601,22.8,4.874423042781577
3651,23.0,9.338094023943002
3701,19.0,10.256705123966467
3751,21.0,9.011104260855047
3801,24.0,8.921883209278185
3851,19.4,13.108775686539152
3901,22.6,14.374978260853128
3951,24.8,10.146920715172657
4001,24.8,8.231646250902672
4051,30.0,4.857983120596447
4101,39.8,5.192301994298868
4151,39.6,2.0591260281974
4201,38.2,4.534313619501853
4251,30.0,7.238784428341543
4301,32.4,6.406246951218788
4351,27.0,12.181953866272849
4401,18.4,7.310266752998827
4451,22.6,3.0066592756745814
4501,23.8,6.1773780845922
4551,25.6,9.971960689854328
4601,19.2,4.578209256903839
4651,21.8,6.305553108173779
4701,18.0,10.714476188783099
4751,21.0,10.059821071967434
4801,24.0,13.535139452550904
4851,21.2,12.480384609458156
4901,24.6,12.142487389328432
4951,26.4,9.046546302318914
5001,24.0,6.663332499583072
5051,23.6,7.812809993849845
5101,15.6,8.73155198117723
5151,16.0,6.6332495807108
5201,17.4,11.306635220082056
5251,21.8,12.812493902437575
5301,26.2,9.558242516278815
5351,30.0,8.508818954473059
5401,30.2,6.734983296193095
5451,27.2,7.858753081755401
5501,18.2,7.782030583337488
5551,17.8,6.615134163416491
5601,20.0,10.488088481701515
5651,19.8,7.249827584156743
5701,19.6,2.4166091947189146
5751,20.2,11.617228585166085
5801,20.8,9.806120537705011
5851,20.8,8.818163074019441
5901,21.2,5.706137047074842
5951,21.2,4.166533331199932
6001,21.4,7.4993333037010705
6051,28.4,5.885575587824865
6101,31.2,7.884161337770808
6151,28.4,6.343500610861482
6201,28.0,4.604345773288535
6251,23.6,3.7202150475476548
6301,25.0,8.0
6351,18.6,7.391887445030532
6401,17.6,8.777243302996677
6451,10.0,4.774934554525329
6501,14.2,4.069397989875161
6551,20.8,10.533755265810955
6601,20.8,7.934733769950949
6651,18.0,8.508818954473059
6701,21.0,10.13903348450926
6751,18.6,10.071742649611338
6801,25.6,10.762899237658969
6851,24.2,5.035871324805668
6901,30.2,6.675327707311455
6951,33.0,9.316651759081692
7001,28.4,6.6513156593263565
7051,28.0,8.579044235810887
7101,19.6,10.781465577554844
7151,18.8,7.573638491504595
7201,14.2,8.611620056644394
7251,16.2,6.734983296193095
7301,14.4,6.887670143089026
7351,22.6,8.754427451295717
7401,20.6,5.678027826631356
7451,23.8,9.368030742904295
7501,19.8,9.703607576566563
7551,26.0,13.520355024924458
7601,17.2,8.795453370918409
7651,26.0,7.483314773547883
7701,23.8,10.796295661012625
7751,24.2,10.88852607105296
7801,27.6,9.645724441429996
7851,21.8,10.303397497913005
7901,25.4,8.138795979750322
7951,25.2,9.785703858180055
8001,24.8,12.496399481450647
8051,19.6,8.867919710958146
8101,16.2,7.222188034107115
8151,17.4,8.357032966310472
8201,16.0,7.694153624668538
8251,15.6,10.011992808627062
8301,18.6,10.461357464497617
8351,20.8,8.97552226892675
8401,21.0,10.99090533122727
8451,20.4,10.091580649234292
8501,18.6,5.535341001239218
8551,24.8,9.927738916792686
8601,26.6,10.011992808627062
8651,29.0,10.178408519999577
8701,26.4,10.910545357588685
8751,33.0,11.349008767288886
8801,25.6,12.467557900406959
8851,27.0,3.3466401061363023
8901,27.8,10.476640682967036
8951,26.8,11.124747188138704
9001,23.8,9.703607576566563
9051,22.8,6.997142273814361
9101,23.4,5.642694391866354
9151,23.6,11.341957503006261
9201,20.6,13.720058308913996
9251,23.4,12.784365451597509
9301,24.0,8.48528137423857
9351,29.2,10.186265262597475
9401,30.8,7.467261881037787
9451,28.6,13.836184445142381
9501,23.2,8.084553172563094
9551,30.2,9.239047569960878
9601,25.6,12.626955294131678
9651,22.4,11.62067123706716
9701,20.8,5.775811631277461
9751,15.4,6.151422599691879
9801,18.4,11.377170122662314
9851,22.6,11.48216007552586
9901,20.4,9.178235124467012
9951,22.2,8.541662601625049


==> data/ds_CC_consumed_energy.csv <==
steps,CEmean,CEstd
0,1.6,0.4898979485566356
1,3.2,0.39999999999999997
2,4.8,0.39999999999999997
3,6.4,0.48989794855663565
4,7.8,0.7483314773547882
5,9.2,1.1661903789690602
6,11.0,1.4142135623730951
7,12.4,1.3564659966250536
8,13.8,1.469693845669907
9,15.0,1.4142135623730951
10,16.8,1.1661903789690602
11,18.0,0.8944271909999159
12,19.4,1.2000000000000002
13,21.0,0.8944271909999159
14,22.8,1.1661903789690602
15,24.0,1.4142135623730951
16,25.2,1.1661903789690602
17,26.2,1.1661903789690602
18,27.6,1.3564659966250536
19,29.2,0.9797958971132712
20,30.6,1.0198039027185568
21,31.6,1.0198039027185568
22,33.2,0.9797958971132712
23,34.8,0.7483314773547882
24,36.2,1.16619037896906
25,37.8,1.469693845669907
26,39.4,1.854723699099141
27,40.6,2.1540659228538015
28,41.6,2.1540659228538015
29,43.0,2.280350850198276
30,44.4,2.4979991993593593
31,45.8,2.481934729198171
32,47.4,2.727636339397171
33,49.2,2.993325909419153
34,50.6,3.0724582991474434
35,52.0,3.22490309931942
36,53.6,3.6110940170535577
37,55.2,4.019950248448357
38,56.8,4.166533331199932
39,58.2,4.4
40,59.6,4.127953488110059
41,61.0,4.33589667773576
42,62.0,4.33589667773576
43,63.2,4.166533331199932
44,65.0,4.47213595499958
45,66.8,4.308131845707604
46,68.4,4.127953488110059
47,70.2,4.019950248448356
48,71.4,4.31740662898458
49,72.8,4.66476151587624
50,74.0,4.732863826479693
51,75.6,4.758150901348127
52,77.0,4.732863826479693
53,78.0,4.732863826479693
54,79.4,4.882622246293481
55,80.8,4.833218389437829
56,82.2,5.035871324805669
57,84.0,5.176871642217914
58,85.2,5.30659966456864
59,86.4,5.0039984012787215
60,87.8,5.075431016179808
61,89.4,4.715930449020639
62,90.8,4.534313619501853
63,92.0,4.774934554525329
64,93.4,4.715930449020639
65,95.0,4.8166378315169185
66,96.2,4.48998886412873
67,97.2,4.48998886412873
68,98.4,4.63033476111609
69,99.8,4.48998886412873
70,101.2,4.874423042781577
71,102.6,5.161395160225576
72,103.6,5.161395160225576
73,104.6,5.161395160225576
74,106.0,5.215361924162119
75,107.4,5.238320341483518
76,108.8,5.491812087098393
77,110.4,5.642694391866353
78,111.8,5.74108003776293
79,113.4,5.885575587824865
80,114.4,5.885575587824865
81,115.8,5.706137047074843
82,116.8,5.706137047074843
83,118.0,5.366563145999495
84,119.4,5.642694391866353
85,120.4,5.642694391866353
86,122.0,5.830951894845301
87,123.6,5.851495535331117
88,125.0,5.621387729022079
89,126.2,5.844655678480984
90,127.4,5.535341001239218
91,128.4,5.535341001239218
92,129.6,5.6780278266313555
93,130.8,5.912698199637793
94,132.0,5.621387729022079
95,133.4,5.9531504264548865
96,134.6,6.216108107168021
97,135.8,6.305553108173778
98,137.2,6.675327707311454
99,138.2,6.675327707311454
100,139.8,6.615134163416491
101,141.6,6.499230723708769
102,143.0,6.572670690061994
103,144.2,6.305553108173778
104,145.8,6.49307323229917
105,147.2,6.4
106,148.2,6.4
107,149.6,6.770524351924302
108,151.2,6.881860213634101
109,152.8,7.332121111929343
110,154.2,6.881860213634101
111,155.8,6.968500556073738
112,157.2,7.359347797189639
113,158.8,7.332121111929343
114,160.0,7.155417527999327
115,161.4,7.49933330370107
116,162.6,7.605261336732618
117,164.2,8.059776671843954
118,165.6,7.863841300535
119,167.2,7.520638270785265
120,168.6,7.418894796396564
121,170.2,7.0823724838503095
122,171.4,7.172168430816444
123,172.4,7.172168430816444
124,173.6,6.887670143089027
125,174.8,6.615134163416491
126,176.2,6.554387843269575
127,177.2,6.554387843269575
128,178.4,6.374950980203691
129,180.2,6.675327707311455
130,181.8,6.305553108173779
131,183.2,6.4
132,184.6,6.529931086925803
133,185.8,6.20966987850401
134,187.4,6.053098380168622
135,188.4,6.053098380168622
136,189.4,6.053098380168622
137,190.8,6.04648658313239
138,192.2,6.177378084592201
139,193.6,5.748043145279966
140,195.0,5.513619500836088
141,196.2,5.81033561853358
142,197.8,6.04648658313239
143,199.2,6.4
144,200.8,6.64529909033446
145,202.6,6.6211781428987395
146,204.0,6.603029607687671
147,205.2,6.305553108173779
148,206.8,6.241794613730894
149,208.6,6.343500610861482
151,211.2,6.8527366796047255
201,275.0,7.694153624668538
251,340.4,8.333066662399862
301,397.0,10.13903348450926
351,455.6,11.056219968868202
401,519.0,11.523888232710346
451,580.8,12.351518125315609
501,646.4,15.041276541570532
551,713.4,16.144348856488453
601,777.2,15.223665787188052
651,837.8,16.809521111560557
701,901.0,17.401149387324963
751,967.4,17.85049018934774
801,1034.4,18.916659324521337
851,1100.2,19.384529914341485
901,1164.2,20.00399960007998
951,1230.2,18.914544668059023
1001,1296.8,18.66976164818394
1051,1364.6,17.141761869772896
1101,1431.8,16.868906307167634
1151,1502.8,16.71406593262094
1201,1569.8,16.338910612400078
1251,1638.0,17.776388834631177
1301,1704.8,19.671298889498882
1351,1772.4,20.61649824776264
1401,1841.4,20.48023437365891
1451,1905.6,18.445595680270127
1501,1971.6,16.668533228811707
1551,2038.0,15.362291495737216
1601,2100.6,14.38888459888396
1651,2163.4,15.704776343520464
1701,2225.0,14.791889669680478
1751,2288.8,16.61806246227279
1801,2352.0,15.479018056711478
1851,2416.8,15.7403938959608
1901,2481.4,15.47384890710776
1951,2545.6,15.317963311093287
2001,2610.4,17.783138080777533
2051,2676.4,19.845402490249473
2101,2742.4,20.771133815947554
2151,2807.4,22.992172581119863
2201,2870.6,25.104581255221124
2251,2929.2,24.620316813558677
2301,2992.0,27.70559510279467
2351,3049.2,32.021242949017456
2401,3112.6,33.65471735136101
2451,3175.2,34.64909811236073
2501,3238.4,38.19214578941592
2551,3302.0,38.92043165228258
2601,3366.0,39.94496213541828
2651,3430.4,40.88324840322745
2701,3494.6,41.67781184275393
2751,3559.6,42.98650951170611
2801,3624.8,45.33166663602828
2851,3691.6,47.310041217483636
2901,3752.4,49.70553289121846
2951,3816.4,48.48339922076421
3001,3878.8,48.45368923002664
3051,3941.4,48.12733111237315
3101,4004.4,46.6244571013969
3151,4071.0,46.493010227344925
3201,4136.0,47.18050444834179
3251,4199.0,49.16096012081131
3301,4263.2,50.39603158979881
3351,4326.6,50.92190098572519
3401,4391.0,48.24106134819175
3451,4453.2,45.94953753847801
3501,4517.8,44.8214234490606
3551,4580.4,47.7015723011307
3601,4643.6,48.01916284151568
3651,4707.2,47.1525184905324
3701,4769.8,47.071859959003106
3751,4831.6,45.53064901799666
3801,4897.8,44.732091388621654
3851,4959.8,44.874937325861524
3901,5023.4,45.3457826043393
3951,5088.4,44.90256117416912
4001,5153.2,43.457565509356364
4051,5219.8,43.919927140194574
4101,5286.2,42.71955055943356
4151,5356.4,41.95998093421874
4201,5424.6,39.57069622839609
4251,5493.8,40.58768286069063
4301,5558.2,41.25239386993196
4351,5627.8,40.553174968182205
4401,5694.2,44.50348300976003
4451,5757.0,44.96220635155708
4501,5824.4,42.20710840604933
4551,5890.2,42.57417057324781
4601,5953.8,41.16989191144422
4651,6017.6,41.88842322169695
4701,6079.2,41.363752247589915
4751,6141.2,38.31135601880988
4801,6205.0,33.91164991562634
4851,6272.0,31.489680849446536
4901,6337.6,30.728488410593844
4951,6402.6,32.45057780687426
5001,6467.0,35.33270439691816
5051,6533.2,35.34062817777862
5101,6596.0,36.193922141707716
5151,6656.8,37.306299736103554
5201,6719.2,40.90183369972549
5251,6781.0,40.36334971233185
5301,6845.2,38.46244921998598
5351,6909.2,39.61514861766898
5401,6973.2,37.198924715641986
5451,7040.0,36.32629901324934
5501,7104.0,35.86084215408221
5551,7166.2,34.52187712161666
5601,7230.6,33.78520386204588
5651,7291.2,36.27891949879434
5701,7355.6,37.24835566840502
5751,7418.4,34.51144737619679
5801,7482.6,36.04219749127403
5851,7545.2,36.4384412399872
5901,7605.4,34.71944700020437
5951,7668.6,32.40740656084655
6001,7732.8,30.954159655852397
6051,7798.2,30.68159057154632
6101,7865.0,32.82072515956953
6151,7927.4,32.078653338318304
6201,7992.8,33.1746891469988
6251,8058.0,33.5797558061401
6301,8123.8,35.40282474605664
6351,8189.0,33.00303016391071
6401,8252.4,33.82661673889365
6451,8311.4,32.9338731399755
6501,8372.6,32.33326460473795
6551,8433.6,39.32734417679384
6601,8496.2,42.1872018507983
6651,8560.2,43.33774336533918
6701,8621.0,44.83302354291979
6751,8682.2,47.97666099261181
6801,8744.0,49.51363448586662
6851,8807.6,51.17655713312493
6901,8873.8,52.25858781100002
6951,8942.4,50.76849416715056
7001,9009.4,48.39256141185337
7051,9075.4,47.554600198088096
7101,9139.2,49.79718867566723
7151,9203.4,53.97999629492392
7201,9264.8,52.784088511595996
7251,9325.4,53.248849752835035
7301,9383.8,48.6349668448535
7351,9443.0,47.129608527973154
7401,9505.4,44.67482512556708
7451,9569.6,46.2540809010405
7501,9633.8,46.49903224799415
7551,9697.0,46.531709618280736
7601,9762.8,46.61072837877563
7651,9824.2,45.91034741754847
7701,9888.2,42.35280392134622
7751,9951.8,40.30086847699439
7801,10016.4,38.46348918130023
7851,10083.6,37.897757189575216
7901,10147.2,38.023150842611656
7951,10211.4,38.5362167317966
8001,10276.2,39.10703261563066
8051,10336.6,35.758076010881794
8101,10400.6,34.81723711037394
8151,10463.8,33.02362790488047
8201,10521.6,34.98342464653797
8251,10582.2,39.23977573840095
8301,10645.2,39.99199919983996
8351,10706.6,43.7154434954056
8401,10770.0,47.29482001234385
8451,10834.4,47.339623995126956
8501,10898.4,48.55347567373524
8551,10962.6,48.561713314091385
8601,11029.0,51.78802950489621
8651,11094.2,55.81899318332425
8701,11161.6,55.85910847838515
8751,11226.4,57.829404285363346
8801,11293.2,57.59652767311585
8851,11357.4,59.75483244056501
8901,11422.8,58.61876832551158
8951,11488.6,55.987855826062855
9001,11555.0,52.01922721455981
9051,11620.0,48.008332610079265
9101,11685.4,48.9268842253418
9151,11750.8,51.89759146627134
9201,11812.6,53.15110535068862
9251,11873.2,49.885468826102056
9301,11935.8,45.59561382413883
9351,11997.2,48.713037269297836
9401,12062.8,49.640306203729246
9451,12129.6,48.00249993489923
9501,12192.6,45.70601710934787
9551,12255.4,47.13639782588398
9601,12320.6,48.60288057306892
9651,12386.4,49.40283392681032
9701,12447.0,52.069184744914146
9751,12507.6,50.42856333468166
9801,12570.0,49.52171240981071
9851,12634.2,48.379334431139085
9901,12697.4,51.11007728423036
9951,12762.2,54.56152490537632


==> data/ds_EAO_battery_level.csv <==
steps,BLmean,BLstd
1,49.6,0.4898979485566356
51,35.2,13.22724461102916
101,29.2,12.4
151,24.8,13.242356285797479
201,21.2,10.740577265678041
251,16.8,12.749901960407382
301,11.0,7.771743691090179
351,6.8,5.878775382679627
401,7.4,3.4409301068170506
451,9.4,3.6660605559646724
501,6.0,5.761944116355173
551,5.4,4.2708313008125245
601,7.6,8.546344247688598
651,5.4,4.2708313008125245
701,3.4,3.0724582991474434
751,5.4,4.127953488110059
801,4.6,5.314132102234569
851,4.8,2.7129319932501073
901,4.2,3.54400902933387
951,6.2,5.1536394906900505
1001,10.8,6.241794613730894
1051,6.6,6.3118935352238
1101,5.4,3.4985711369071804
1151,6.0,6.6932802122726045
1201,7.6,5.535341001239218
1251,2.4,1.624807680927192
1301,5.2,3.54400902933387
1351,3.0,1.6733200530681511
1401,8.4,3.97994974842648
1451,7.0,6.752777206453653
1501,6.6,5.571355310873647
1551,4.6,4.63033476111609
1601,6.4,6.945502141674135
1651,8.4,4.029888335921977
1701,12.2,8.953211714239757
1751,9.0,5.019960159204453
1801,9.4,7.989993742175272
1851,11.2,5.230678732248808
1901,8.8,5.635601121442148
1951,4.4,4.586937976471886
2001,3.0,1.8973665961010275
2051,5.6,3.3823069050575527
2101,11.0,9.338094023943002
2151,10.4,9.810198774744578
2201,7.0,5.830951894845301
2251,6.8,3.815756805667783
2301,4.6,3.9293765408777004
2351,4.2,3.124099870362662
2401,7.0,3.3466401061363023
2451,7.8,3.6551333764994136
2501,9.8,8.863407922464136
2551,8.8,4.166533331199932
2601,6.4,3.2619012860600183
2651,3.4,3.1368774282716245
2701,8.8,3.1874754901018454
2751,6.2,4.66476151587624
2801,2.6,2.154065922853802
2851,8.0,2.8284271247461903
2901,5.0,4.381780460041329
2951,8.6,4.841487374764082
3001,7.4,6.945502141674135
3051,8.0,3.40587727318528
3101,9.6,4.923413450036469
3151,13.0,12.116104984688768
3201,13.0,14.268847185389575
3251,13.6,10.44222198576529
3301,12.4,8.593020423576334
3351,6.2,5.912698199637793
3401,4.0,2.6076809620810595
3451,5.4,3.4409301068170506
3501,5.8,3.9698866482558417
3551,8.2,0.7483314773547882
3601,1.6,1.7435595774162693
3651,2.6,0.4898979485566356
3701,3.8,2.6381811916545836
3751,11.8,5.3065996645686395
3801,9.2,7.934733769950949
3851,9.2,5.6
3901,12.4,7.578918128598566
3951,5.8,5.912698199637792
4001,11.0,9.143303560529969
4051,17.2,9.495261976375376
4101,15.6,5.986651818838307
4151,11.8,7.0823724838503095
4201,10.2,6.675327707311455
4251,9.2,4.261455150532504
4301,5.4,4.17612260356422
4351,8.4,3.7735924528226414
4401,7.4,5.388877434122992
4451,4.8,3.3105890714493698
4501,9.0,4.604345773288535
4551,4.4,5.388877434122992
4601,4.8,3.762977544445356
4651,6.0,2.9664793948382653
4701,4.4,3.3823069050575527
4751,7.0,5.291502622129181
4801,6.4,3.261901286060018
4851,5.0,3.03315017762062
4901,9.8,6.273754856543249
4951,6.4,2.4979991993593593
5001,3.2,2.785677655436824
5051,6.4,4.454211490264018
5101,6.8,6.3999999999999995
5151,7.0,5.403702434442518
5201,7.6,4.223742416388575
5251,4.0,3.4641016151377544
5301,2.8,1.7204650534085255
5351,4.8,3.54400902933387
5401,9.8,3.8157568056677826
5451,6.2,3.867815921162743
5501,4.4,3.2
5551,3.6,3.2000000000000006
5601,5.6,2.4166091947189146
5651,4.6,4.2708313008125245
5701,3.0,2.3664319132398464
5751,5.6,7.445804187594514
5801,10.8,9.620810776644555
5851,13.2,7.833262411026456
5901,13.8,10.998181667894016
5951,10.2,10.647065323364933
6001,6.8,8.840814442120138
6051,12.6,10.150862032359617
6101,8.4,4.498888751680798
6151,8.8,10.186265262597475
6201,16.6,12.17538500417954
6251,17.4,9.850888284819801
6301,7.2,5.344155686354955
6351,6.0,5.761944116355173
6401,4.2,2.9257477676655586
6451,2.4,0.8
6501,9.2,6.764613810115105
6551,3.4,2.0591260281974
6601,4.8,5.192301994298868
6651,4.6,2.65329983228432
6701,9.8,3.7094473981982814
6751,8.8,5.979966555090422
6801,9.2,9.21737489744233
6851,10.8,6.241794613730893
6901,7.0,5.89915248150105
6951,4.6,3.6110940170535573
7001,5.8,5.192301994298868
7051,11.2,9.019977827023745
7101,14.0,12.617448236470002
7151,9.8,9.80612053770501
7201,8.6,11.110355529864918
7251,11.2,9.826494797230598
7301,11.8,9.867117106835208
7351,14.8,16.98705389406886
7401,13.2,13.075167302944923
7451,9.8,10.303397497913007
7501,13.6,11.740528097151337
7551,11.6,10.170545708072895
7601,9.8,9.019977827023745
7651,5.0,3.22490309931942
7701,5.8,5.491812087098393
7751,5.8,3.1874754901018454
7801,8.8,6.273754856543249
7851,11.8,6.11228271597445
7901,8.8,5.035871324805669
7951,7.6,5.161395160225576
8001,5.6,4.715930449020639
8051,13.0,8.740709353364863
8101,14.4,10.423051376636305
8151,13.6,12.370933675353692
8201,10.8,11.513470371699404
8251,11.2,7.4404300950953095
8301,10.0,4.47213595499958
8351,6.4,5.0039984012787215
8401,7.6,2.8000000000000003
8451,4.2,1.469693845669907
8501,5.2,3.7094473981982814
8551,4.4,2.870540018881465
8601,3.4,1.4966629547095764
8651,5.6,3.3823069050575527
8701,5.4,5.083306010855534
8751,6.8,4.66476151587624
8801,2.6,2.3323807579381204
8851,1.4,1.2000000000000002
8901,3.2,4.1182520563948
8951,6.0,4.1952353926806065
9001,7.2,7.277362159464101
9051,4.6,3.2
9101,7.0,5.549774770204643
9151,7.2,4.915282290977803
9201,3.0,1.6733200530681511
9251,10.8,8.23164625090267
9301,7.6,5.0039984012787215
9351,8.0,6.511528238439882
9401,7.8,7.4404300950953095
9451,5.8,2.9257477676655586
9501,7.8,6.523802572120036
9551,10.6,7.391887445030532
9601,13.0,9.486832980505138
9651,12.0,16.06237840420901
9701,10.8,16.19135571840728
9751,12.6,14.554724318928201
9801,8.6,14.235167719419396
9851,14.6,10.011992808627062
9901,17.2,9.086253353280437
9951,14.0,11.313708498984761


==> data/ds_EAO_consumed_energy.csv <==
steps,CEmean,CEstd
0,1.2,0.4000000000000001
1,2.6,0.8
2,3.4,1.019803902718557
3,5.0,1.4142135623730951
4,6.8,1.32664991614216
5,8.6,1.3564659966250536
6,9.4,1.624807680927192
7,11.0,1.8973665961010275
8,12.4,1.624807680927192
9,14.0,1.6733200530681511
10,15.6,1.3564659966250536
11,17.4,1.624807680927192
12,19.0,1.4142135623730951
13,20.6,1.3564659966250538
14,22.0,1.6733200530681511
15,23.4,1.4966629547095764
16,25.0,1.4142135623730951
17,26.2,1.4696938456699067
18,27.4,1.624807680927192
19,29.0,1.8973665961010275
20,30.8,1.7204650534085253
21,32.2,2.039607805437114
22,33.4,2.3323807579381204
23,34.6,2.154065922853802
24,36.2,2.1354156504062622
25,37.6,2.0591260281974
26,39.0,2.280350850198276
27,40.4,2.244994432064365
28,41.8,2.039607805437114
29,43.4,2.33238075793812
30,44.4,2.727636339397171
31,45.8,3.4292856398964497
32,47.6,3.6110940170535577
33,49.0,3.40587727318528
34,50.4,2.9393876913398134
35,51.8,2.4819347291981715
36,52.8,2.039607805437114
37,54.0,1.8973665961010275
38,55.6,2.3323807579381204
39,57.2,2.4819347291981715
40,58.4,2.6532998322843198
41,60.0,2.8284271247461903
42,61.6,2.576819745345025
43,63.0,2.449489742783178
44,64.6,2.727636339397171
45,66.2,2.85657137141714
46,67.8,2.993325909419153
47,69.6,3.0066592756745814
48,70.8,2.4819347291981715
49,72.0,2.6832815729997477
50,73.0,2.5298221281347035
51,74.4,2.4166091947189146
52,75.6,2.6532998322843198
53,77.4,2.576819745345025
54,77.8,2.4000000000000004
55,79.2,2.4819347291981715
56,80.8,2.481934729198171
57,82.2,2.85657137141714
58,83.4,2.576819745345025
59,85.2,2.85657137141714
60,86.4,3.1368774282716245
61,87.4,3.261901286060018
62,88.6,3.0724582991474434
63,89.8,3.0594117081556713
64,91.2,3.4292856398964497
65,92.8,3.31058907144937
66,94.4,3.1368774282716245
67,96.0,3.03315017762062
68,97.0,3.03315017762062
69,97.8,3.1874754901018454
70,99.0,3.847076812334269
71,100.6,4.127953488110059
72,102.0,4.2895221179054435
73,102.8,4.955804677345547
74,104.2,5.192301994298868
75,105.2,5.706137047074842
76,106.4,5.885575587824865
77,108.0,6.418722614352485
78,109.2,6.584831053261731
79,110.4,7.116178749862878
80,112.0,7.402702209328699
81,113.0,7.402702209328699
82,114.4,7.3375745311376575
83,115.4,7.3375745311376575
84,116.4,7.761443164772902
85,117.8,7.35934779718964
86,119.0,7.321202087089251
87,120.6,7.4993333037010705
88,122.2,7.30479294709987
89,123.4,7.525955088890712
90,124.8,7.730459236035076
91,126.0,7.563068160475615
92,127.0,7.771743691090179
93,128.2,8.207313811473277
94,129.8,7.984985911070852
95,131.6,7.812809993849845
96,133.0,7.5099933422074345
97,134.4,7.889233169326409
98,136.2,8.23164625090267
99,137.0,8.221921916437786
100,138.2,8.133879763065101
101,139.6,8.138795979750322
102,141.0,8.67179335547152
103,142.6,8.5463442476886
104,143.4,8.616263691415208
105,144.6,8.260750571225353
106,146.2,8.207313811473277
107,147.4,7.863841300534999
108,148.6,8.2365041127896
109,149.8,8.657944328765346
110,151.0,9.121403400793104
111,152.0,8.988882021697693
112,153.2,9.15204895091804
113,154.6,9.393614852653903
114,155.6,8.867919710958146
115,156.8,8.726969691708572
116,158.0,8.366600265340756
117,159.2,8.471127433818948
118,160.6,8.309031231136395
119,162.0,8.17312669668102
120,163.0,8.17312669668102
121,164.2,8.084553172563094
122,165.4,7.735631842325487
123,166.8,7.858753081755401
124,168.6,7.787168933572715
125,170.0,8.17312669668102
126,171.4,8.114185110040317
127,172.2,7.858753081755401
128,173.4,8.380930735902785
129,174.6,8.754427451295717
130,176.2,8.44748483277715
131,177.6,8.662563131083086
132,179.0,8.648699324175862
133,180.6,8.616263691415206
134,181.8,9.064215354899728
135,182.6,9.748846085563152
136,183.8,10.225458424931373
137,185.0,10.411532067856296
138,186.4,10.57544325312183
139,188.0,10.21763181955584
140,189.2,10.457533169921097
141,190.8,10.870142593360953
142,192.0,10.526157893552615
143,193.6,10.365326815879952
144,195.6,10.365326815879952
145,197.0,10.353743284435827
146,198.2,10.796295661012623
147,199.2,11.124747188138704
148,200.6,11.603447763488228
149,202.0,11.966620241321273
151,204.2,11.989995829857492
201,270.8,13.614697940094008
251,338.8,12.302845199383759
301,407.6,10.855413396089528
351,472.0,9.674709297958259
401,535.8,14.878171930717832
451,598.8,20.97045540754897
501,662.0,21.808255317654368
551,726.6,26.770132610803408
601,789.2,29.43059632423373
651,852.2,32.05869616812262
701,910.0,26.615784790233032
751,969.2,23.267144216684606
801,1026.4,20.283983829612957
851,1092.0,20.503658210182884
901,1148.0,24.289915602982237
951,1211.8,26.41514716975849
1001,1274.2,28.294169010592977
1051,1340.2,28.166646942793882
1101,1405.6,36.252448193191036
1151,1466.2,39.19897957855536
1201,1533.8,39.40253798932246
1251,1597.4,40.30682324371396
1301,1658.8,36.63550190730298
1351,1724.0,37.952602018833964
1401,1785.2,41.45551832989186
1451,1852.0,38.734997095649824
1501,1918.8,37.19354782754665
1551,1984.0,40.762728073572305
1601,2039.0,45.80829619184717
1651,2099.0,47.81631520725954
1701,2162.8,49.00775448844805
1751,2228.0,46.22553406938637
1801,2293.0,45.0111097397076
1851,2357.0,47.172025608404816
1901,2421.0,44.339598554790726
1951,2485.4,47.94413415632824
2001,2549.4,45.38986671053353
2051,2609.0,47.10838566539932
2101,2672.0,45.95214902482799
2151,2738.0,44.50168536134334
2201,2802.2,47.53693301002916
2251,2868.4,46.82136264569838
2301,2927.6,44.08900089591507
2351,2992.2,48.91380173325316
2401,3057.0,47.99583315247273
2451,3121.2,49.53947920598278
2501,3183.8,46.79914529134052
2551,3250.2,48.54029254135166
2601,3313.8,49.55158927824616
2651,3378.0,56.06781608017205
2701,3436.6,56.22312691410893
2751,3502.8,59.95464952778892
2801,3566.4,65.77111828150711
2851,3624.2,65.15642715803253
2901,3686.0,65.40030580968256
2951,3754.0,68.13515979287052
3001,3819.2,65.69444420953722
3051,3881.4,64.39130376067874
3101,3942.8,60.502561929227426
3151,4007.0,59.82307247208221
3201,4070.2,57.234255476943176
3251,4135.0,54.55272678794342
3301,4200.4,57.41289053862382
3351,4265.0,54.06662556513029
3401,4326.2,55.8082431187365
3451,4387.4,54.046646519465014
3501,4453.4,50.14618629566959
3551,4519.4,52.086850547907005
3601,4584.4,54.69040135160831
3651,4642.6,55.661836117756664
3701,4709.2,57.44701906974808
3751,4772.2,60.57194069864363
3801,4838.4,57.51382442508931
3851,4906.8,55.92638017966119
3901,4972.2,56.16546981909793
3951,5035.6,55.94139790888318
4001,5095.2,59.89791315229605
4051,5158.6,66.08055689837973
4101,5227.6,70.38352079855056
4151,5294.4,65.69200864640996
4201,5362.4,64.01749760807587
4251,5430.8,65.02430314889965
4301,5498.4,62.59265132585454
4351,5561.0,69.79971346646059
4401,5627.0,69.59597689522003
4451,5689.2,67.72119313774677
4501,5752.2,67.05639417684193
4551,5817.2,67.49340708543318
4601,5872.8,67.3332013200026
4651,5937.2,70.70049504777177
4701,5995.6,63.81410502388951
4751,6059.8,66.05270622767851
4801,6122.0,70.16836894213803
4851,6181.8,69.9925710343605
4901,6243.6,70.13301647583683
4951,6308.6,75.61375536236777
5001,6367.8,82.00829226364856
5051,6425.6,82.30334136594941
5101,6487.8,82.48733236079345
5151,6551.8,80.67564688305883
5201,6615.8,79.71298514043994
5251,6676.0,77.56287771866127
5301,6739.6,83.04841961169399
5351,6796.8,81.33732230655248
5401,6863.2,82.38300795673827
5451,6927.8,84.36681812181848
5501,6991.6,84.21068815773921
5551,7052.2,84.28855201034123
5601,7109.0,80.77128202523468
5651,7168.6,75.21063754549618
5701,7235.6,78.00923022309604
5751,7297.2,74.85292245463766
5801,7357.0,73.98378200659926
5851,7420.6,71.18033436279995
5901,7484.6,70.00457127931004
5951,7548.6,67.70701588461863
6001,7615.2,69.57413312431568
6051,7679.2,70.35168796837785
6101,7748.8,66.65553240354473
6151,7817.2,66.11928614254694
6201,7880.6,69.39048926185778
6251,7948.0,72.36850143536205
6301,8017.6,70.47439251245802
6351,8079.0,68.06761344428052
6401,8140.0,66.29630457272863
6451,8197.6,67.62425600330107
6501,8256.0,62.40192304729078
6551,8314.8,55.91565076076644
6601,8372.0,60.3721790231229
6651,8439.2,60.51908789795167
6701,8506.4,60.86575391794634
6751,8566.4,57.9365169819519
6801,8629.4,52.49990476181838
6851,8694.4,51.825090448546256
6901,8762.4,50.764554563198914
6951,8824.6,49.25281717830971
7001,8885.2,47.48641911115219
7051,8946.4,49.616932593621705
7101,9007.2,53.99036951160827
7151,9072.2,57.780273450374054
7201,9134.8,61.77831334699904
7251,9197.6,62.92408124080955
7301,9256.2,63.338455933184854
7351,9322.0,63.45707210390344
7401,9382.4,68.1692012568726
7451,9445.0,63.57672530100933
7501,9509.8,60.687395725966034
7551,9579.6,63.8109708435783
7601,9645.8,68.81685839966832
7651,9709.6,65.82583079612441
7701,9770.2,61.107773646239146
7751,9833.8,66.07995157383213
7801,9895.6,68.00176468298451
7851,9960.6,68.25130035391267
7901,10030.4,69.33570508763866
7951,10094.8,70.45111780518461
8001,10158.2,71.54131673375883
8051,10221.2,72.64544032490959
8101,10282.6,74.30908423604748
8151,10350.8,76.35024557917284
8201,10417.0,79.83232428033146
8251,10481.4,82.15254104408457
8301,10549.2,79.1691859248281
8351,10616.0,80.4810536710349
8401,10681.2,83.8460494000761
8451,10745.8,84.2054630056744
8501,10803.4,83.23124413343825
8551,10862.4,85.56775093456646
8601,10921.2,92.67664214892554
8651,10987.4,87.50679973579196
8701,11052.4,88.3008493730383
8751,11119.8,90.50171269097619
8801,11182.8,88.99752805555894
8851,11239.8,89.22421196065562
8901,11288.8,90.32031886569047
8951,11351.0,87.29261137118078
9001,11408.0,84.91171886141512
9051,11477.0,82.98915591810776
9101,11537.6,83.02915150716645
9151,11606.8,84.46158890288532
9201,11670.4,88.66476188430215
9251,11733.2,89.3474118259729
9301,11802.8,92.54923014266515
9351,11868.6,99.23426827462376
9401,11933.6,104.09149821190971
9451,11999.0,107.82578541332309
9501,12066.2,108.65615491080108
9551,12130.6,106.92913541219717
9601,12197.4,113.35713475560327
9651,12259.0,108.0555412739208
9701,12319.4,105.2627189464532
9751,12385.2,100.14070101612032
9801,12449.6,103.03513963692193
9851,12513.2,98.10484187847204
9901,12577.0,99.55500991913968
9951,12640.8,100.23053426975235


==> data/ds_RND_battery_level.csv <==
steps,BLmean,BLstd
1,49.4,0.7999999999999999
51,33.8,5.192301994298868
101,31.2,8.565045242145542
151,26.2,8.4
201,15.2,5.192301994298868
251,3.6,2.5768197453450252
301,3.8,5.3065996645686395
351,5.0,2.8284271247461903
401,3.4,2.727636339397171
451,4.2,1.9390719429665317
501,3.0,2.898275349237888
551,3.4,1.8547236990991407
601,4.6,3.261901286060018
651,5.4,1.624807680927192
701,4.2,1.32664991614216
751,5.0,4.1952353926806065
801,5.4,5.571355310873648
851,2.8,2.4819347291981715
901,3.2,0.9797958971132712
951,3.2,1.469693845669907
1001,5.6,2.727636339397171
1051,4.6,3.006659275674582
1101,3.8,2.7856776554368237
1151,5.0,3.03315017762062
1201,2.8,2.785677655436824
1251,6.2,4.621688003316537
1301,5.2,2.7856776554368237
1351,4.4,3.4985711369071804
1401,3.4,2.244994432064365
1451,2.0,2.1908902300206643
1501,2.4,2.3323807579381204
1551,2.8,1.7204650534085253
1601,3.8,1.9390719429665317
1651,6.2,3.059411708155671
1701,4.4,3.1368774282716245
1751,3.6,2.244994432064365
1801,1.0,0.8944271909999159
1851,3.0,1.7888543819998317
1901,3.0,1.0954451150103321
1951,4.6,0.48989794855663565
2001,2.6,0.8
2051,2.4,1.854723699099141
2101,5.0,3.7416573867739413
2151,2.2,1.6
2201,4.0,3.847076812334269
2251,7.6,7.059745037889116
2301,2.4,1.854723699099141
2351,4.4,2.5768197453450252
2401,3.6,3.7202150475476548
2451,5.2,2.785677655436824
2501,5.4,4.715930449020639
2551,6.4,5.571355310873648
2601,4.8,3.7629775444453557
2651,5.6,3.7735924528226414
2701,2.2,1.7204650534085253
2751,4.2,2.9933259094191533
2801,4.0,1.6733200530681511
2851,4.4,3.006659275674582
2901,1.4,0.4898979485566356
2951,6.8,5.418486873657626
3001,4.4,2.0591260281974
3051,5.0,2.1908902300206643
3101,4.6,2.244994432064365
3151,3.2,2.1354156504062622
3201,3.6,0.4898979485566356
3251,2.2,2.039607805437114
3301,4.0,3.03315017762062
3351,4.4,2.5768197453450252
3401,4.0,2.0976176963403033
3451,3.6,4.715930449020639
3501,5.8,2.785677655436824
3551,2.6,1.4966629547095764
3601,2.6,2.4166091947189146
3651,3.0,0.6324555320336759
3701,2.4,1.4966629547095764
3751,3.0,1.8973665961010275
3801,1.4,1.2
3851,6.8,2.039607805437114
3901,5.0,3.0983866769659336
3951,4.4,3.1368774282716245
4001,3.4,1.019803902718557
4051,3.8,2.4819347291981715
4101,6.0,4.33589667773576
4151,3.8,4.261455150532504
4201,2.4,0.4898979485566356
4251,2.4,2.8705400188814645
4301,2.8,1.469693845669907
4351,4.0,2.8284271247461903
4401,4.4,3.6110940170535577
4451,4.8,4.166533331199932
4501,2.4,0.4898979485566356
4551,2.6,1.4966629547095764
4601,6.8,2.227105745132009
4651,2.4,1.624807680927192
4701,4.6,3.2
4751,7.4,3.4409301068170506
4801,3.4,1.624807680927192
4851,2.2,0.9797958971132712
4901,2.8,0.7483314773547882
4951,4.0,2.280350850198276
5001,6.8,6.49307323229917
5051,6.2,3.6551333764994136
5101,3.6,2.33238075793812
5151,4.6,1.8547236990991407
5201,7.6,5.607138307550475
5251,2.0,1.0954451150103321
5301,3.8,3.4871191548325386
5351,4.6,3.555277766926235
5401,3.6,3.2619012860600183
5451,3.4,1.8547236990991407
5501,3.0,1.6733200530681511
5551,2.6,2.0591260281974
5601,2.8,2.039607805437114
5651,4.2,2.4
5701,5.0,3.521363372331802
5751,7.2,6.144916598294887
5801,5.4,1.8547236990991407
5851,2.2,1.9390719429665315
5901,3.6,1.3564659966250538
5951,7.2,4.019950248448357
6001,5.6,3.4409301068170506
6051,3.0,2.0976176963403033
6101,4.2,2.85657137141714
6151,2.4,0.4898979485566356
6201,3.8,1.8330302779823358
6251,2.8,3.3105890714493698
6301,3.8,2.1354156504062622
6351,5.6,2.727636339397171
6401,2.0,0.8944271909999159
6451,2.8,1.9390719429665317
6501,3.0,2.0
6551,5.4,3.9293765408777004
6601,6.4,3.4409301068170506
6651,3.0,2.6076809620810595
6701,6.8,4.833218389437829
6751,6.2,3.655133376499413
6801,4.8,2.7856776554368237
6851,2.8,1.16619037896906
6901,1.4,1.3564659966250536
6951,2.0,1.5491933384829668
7001,4.6,2.8000000000000003
7051,4.6,2.4979991993593593
7101,2.8,2.7129319932501073
7151,2.4,1.624807680927192
7201,3.0,2.3664319132398464
7251,2.6,1.4966629547095764
7301,2.6,2.3323807579381204
7351,0.6,0.7999999999999999
7401,4.0,1.6733200530681511
7451,4.8,2.7856776554368237
7501,3.4,1.7435595774162693
7551,5.6,2.65329983228432
7601,4.4,3.006659275674582
7651,5.4,4.409081537009721
7701,4.6,1.8547236990991407
7751,5.0,2.3664319132398464
7801,0.8,0.9797958971132713
7851,7.4,6.343500610861483
7901,10.0,3.7416573867739413
7951,3.6,2.0591260281974
8001,6.4,2.1540659228538015
8051,3.8,2.227105745132009
8101,3.4,1.019803902718557
8151,2.6,2.4166091947189146
8201,4.4,2.8705400188814645
8251,3.2,2.5612496949731396
8301,2.0,1.8973665961010275
8351,5.4,3.2619012860600183
8401,4.4,2.727636339397171
8451,3.0,1.6733200530681511
8501,4.6,1.2
8551,5.0,1.6733200530681511
8601,4.4,2.1540659228538015
8651,2.2,1.469693845669907
8701,2.6,1.3564659966250536
8751,5.0,4.242640687119285
8801,7.0,7.563068160475615
8851,4.4,2.5768197453450252
8901,5.2,5.455272678794343
8951,2.8,1.9390719429665317
9001,3.8,3.1874754901018454
9051,3.4,1.4966629547095764
9101,4.4,3.6110940170535577
9151,3.2,1.9390719429665317
9201,3.0,2.0976176963403033
9251,1.4,1.019803902718557
9301,3.6,3.4985711369071804
9351,3.4,2.727636339397171
9401,2.4,3.0066592756745814
9451,2.2,0.39999999999999997
9501,2.4,0.4898979485566356
9551,2.0,1.2649110640673518
9601,3.8,2.6381811916545836
9651,4.6,3.2619012860600183
9701,1.0,0.6324555320336759
9751,1.6,1.019803902718557
9801,6.0,2.6076809620810595
9851,5.2,3.3105890714493698
9901,2.4,1.9595917942265424
9951,4.4,3.3823069050575527


==> data/ds_RND_consumed_energy.csv <==
steps,CEmean,CEstd
0,1.8,0.4
1,3.4,0.8
2,5.0,0.6324555320336759
3,6.8,0.7483314773547882
4,8.2,1.1661903789690602
5,9.8,0.9797958971132713
6,11.2,0.7483314773547883
7,12.8,0.9797958971132712
8,14.4,1.3564659966250536
9,16.2,1.1661903789690602
10,17.8,1.16619037896906
11,19.2,1.1661903789690602
12,20.4,0.7999999999999999
13,21.8,1.16619037896906
14,23.4,1.3564659966250536
15,25.0,1.4142135623730951
16,26.4,1.4966629547095764
17,28.0,1.5491933384829668
18,29.6,1.3564659966250538
19,31.4,1.4966629547095764
20,33.0,1.4142135623730951
21,34.8,1.16619037896906
22,36.2,0.7483314773547882
23,37.8,1.16619037896906
24,39.2,1.3266499161421599
25,40.6,1.4966629547095767
26,41.8,1.7204650534085253
27,43.6,1.6248076809271923
28,44.8,1.3266499161421599
29,46.8,1.3266499161421599
30,48.4,1.4966629547095764
31,50.0,1.0954451150103321
32,51.2,0.9797958971132711
33,53.0,1.2649110640673518
34,54.6,1.6248076809271923
35,56.2,1.4696938456699067
36,57.6,1.3564659966250538
37,59.2,1.8330302779823358
38,60.6,1.7435595774162693
39,62.2,1.469693845669907
40,63.2,1.469693845669907
41,64.6,1.019803902718557
42,66.0,1.2649110640673518
43,67.4,1.2
44,68.8,1.3266499161421599
45,70.6,1.019803902718557
46,72.6,1.019803902718557
47,73.6,1.019803902718557
48,75.2,1.3266499161421599
49,76.6,1.019803902718557
50,78.0,1.0954451150103321
51,79.4,1.019803902718557
52,81.0,1.2649110640673518
53,82.4,1.3564659966250536
54,83.8,1.16619037896906
55,85.0,0.8944271909999159
56,86.8,0.9797958971132712
57,88.4,0.4898979485566356
58,89.8,0.9797958971132712
59,91.2,1.16619037896906
60,92.8,0.9797958971132712
61,94.0,1.2649110640673518
62,95.8,1.4696938456699067
63,97.0,1.4142135623730951
64,98.6,1.7435595774162693
65,99.8,1.7204650534085253
66,101.0,1.8973665961010275
67,102.6,1.8547236990991407
68,104.0,2.280350850198276
69,105.4,2.33238075793812
70,107.0,2.280350850198276
71,108.2,2.1354156504062622
72,109.2,2.1354156504062622
73,110.6,1.9595917942265424
74,112.0,1.8973665961010275
75,113.6,1.9595917942265424
76,115.2,2.1354156504062622
77,116.6,2.5768197453450252
78,118.4,2.8000000000000003
79,119.8,2.7129319932501073
80,121.2,2.9257477676655586
81,123.0,2.6076809620810595
82,124.8,2.85657137141714
83,126.4,2.870540018881465
84,127.8,2.7856776554368237
85,129.2,2.7856776554368237
86,131.0,3.03315017762062
87,132.6,3.0724582991474434
88,134.0,3.03315017762062
89,135.2,2.7856776554368237
90,136.4,3.0724582991474434
91,138.0,3.4641016151377544
92,139.6,3.7735924528226414
93,141.0,3.8987177379235853
94,142.4,3.49857113690718
95,143.8,3.6
96,145.0,3.521363372331802
97,146.4,3.6660605559646715
98,148.0,3.521363372331802
99,149.2,3.4871191548325386
100,150.8,3.059411708155671
101,152.6,2.8705400188814645
102,154.0,2.8284271247461903
103,156.0,2.8284271247461903
104,157.0,2.8284271247461903
105,158.2,2.993325909419153
106,159.6,3.261901286060018
107,161.0,3.286335345030997
108,162.4,3.6110940170535573
109,163.6,3.4409301068170506
110,165.0,3.847076812334269
111,166.6,3.7202150475476548
112,168.2,3.919183588453085
113,170.0,4.147288270665544
114,171.4,4.127953488110059
115,172.8,3.867815921162743
116,174.6,3.878143885933063
117,176.2,3.7629775444453557
118,177.6,3.49857113690718
119,179.2,3.059411708155671
120,181.0,3.286335345030997
121,182.6,3.7202150475476548
122,183.8,4.019950248448356
123,185.6,4.223742416388575
124,187.2,4.66476151587624
125,188.6,4.498888751680797
126,190.2,4.66476151587624
127,191.6,5.083306010855534
128,193.0,5.403702434442518
129,194.2,5.455272678794342
130,195.8,5.3065996645686395
131,197.0,5.0990195135927845
132,198.4,5.0039984012787215
133,200.0,4.979959839195493
134,201.8,4.874423042781576
135,203.2,4.66476151587624
136,204.8,4.308131845707603
137,206.4,4.31740662898458
138,208.0,4.242640687119285
139,209.4,4.223742416388575
140,211.0,4.1952353926806065
141,212.2,3.9698866482558417
142,213.6,3.826225293941798
143,215.4,4.079215610874227
144,217.0,4.1952353926806065
145,218.6,3.826225293941798
146,220.0,4.1952353926806065
147,221.6,3.9799497484264794
148,223.0,4.049691346263317
149,224.6,4.223742416388575
151,227.6,4.079215610874227
201,302.6,5.748043145279966
251,368.8,16.569852141766383
301,434.2,15.967466924969658
351,502.6,18.958902921846505
401,571.0,22.351733713517618
451,630.4,23.182752209347363
501,693.8,25.317187837514656
551,751.4,28.068487668558134
601,815.4,30.440762145517972
651,879.0,29.61756235749323
701,944.0,30.23243291566195
751,1006.2,32.4061722515943
801,1074.2,30.20860804472791
851,1136.6,40.62806911483734
901,1198.2,37.9810479055015
951,1266.2,37.45076768238537
1001,1326.4,36.95727262664278
1051,1392.8,39.73612965551628
1101,1457.0,45.263671967704965
1151,1519.0,51.66042973108141
1201,1575.0,53.06976540366464
1251,1646.0,50.36268459881781
1301,1714.4,49.183737149590414
1351,1782.4,51.08267808171377
1401,1850.8,50.25296011181828
1451,1912.4,52.240214394659596
1501,1978.6,53.9837012439866
1551,2043.4,56.13412509338682
1601,2108.2,61.87212619588888
1651,2172.4,67.61538286514393
1701,2237.4,70.53963424912267
1751,2306.0,69.90851164200251
1801,2376.0,69.66491225861122
1851,2441.2,74.11720448047133
1901,2498.8,77.50716095948812
1951,2565.8,74.49671133681004
2001,2623.4,71.0228132363116
2051,2680.4,68.06643813216614
2101,2739.2,70.18945789789234
2151,2797.4,70.21281934233947
2201,2858.6,71.65081995343807
2251,2923.6,73.73899917953864
2301,2989.2,69.6402182650227
2351,3054.4,79.0761658149913
2401,3122.0,78.33517728326144
2451,3191.2,82.39514548806866
2501,3250.8,83.1658583795057
2551,3318.0,84.52218643646175
2601,3388.4,89.97244022477105
2651,3452.8,82.48733236079343
2701,3518.2,79.39118338959308
2751,3584.8,78.7994923841518
2801,3649.4,86.13617126387729
2851,3718.2,88.88959444164429
2901,3782.4,94.0225504865721
2951,3846.2,92.135552312883
3001,3912.0,85.17746180768714
3051,3978.8,85.28399615402645
3101,4047.4,86.24059368997874
3151,4119.2,89.89415998828845
3201,4180.4,90.31854737538686
3251,4241.6,89.79888640734917
3301,4306.4,95.45386320102502
3351,4376.2,99.1814498784929
3401,4432.0,94.66784036831093
3451,4496.0,91.46584061823299
3501,4562.4,93.25577730092651
3551,4623.0,99.27134531172628
3601,4685.6,100.16905709848726
3651,4740.8,98.21283011908372
3701,4800.2,90.66730391932916
3751,4862.0,88.7130204648675
3801,4927.2,89.17712711228143
3851,4994.0,85.4096013338079
3901,5062.4,86.58313923622774
3951,5127.0,90.53618061305656
4001,5186.0,87.05860095361055
4051,5249.0,89.76190728811414
4101,5308.4,90.53308787399223
4151,5373.0,91.50956234186677
4201,5434.0,96.94740842333022
4251,5496.2,89.55534601574604
4301,5550.6,82.50721180599912
4351,5611.8,81.16994517677094
4401,5681.0,87.04481604323144
4451,5749.0,87.20091742636656
4501,5813.4,84.99082303401939
4551,5874.4,79.47729235448324
4601,5938.0,86.16727917254902
4651,6001.4,91.12101843153422
4701,6063.4,92.94213253417419
4751,6127.4,94.7176857825401
4801,6189.6,95.11172377788135
4851,6249.4,93.09049360702735
4901,6309.6,100.05318585632344
4951,6367.2,102.19863012780553
5001,6432.8,104.38658917696276
5051,6498.8,101.06116959544846
5101,6562.6,98.4491747045144
5151,6625.0,101.04850320514402
5201,6693.8,98.63751821695435
5251,6759.0,101.05839895822612
5301,6819.2,103.72733487369663
5351,6887.0,109.58467046079026
5401,6953.4,115.80431770879702
5451,7018.2,115.91617661051455
5501,7086.2,115.55673931017611
5551,7154.6,120.87117108723652
5601,7218.0,116.0293066427616
5651,7285.4,118.0552413067713
5701,7352.8,114.39825173489322
5751,7413.8,118.93931225629314
5801,7483.2,121.33161170939748
5851,7540.4,124.92813934418457
5901,7600.4,121.34018295684245
5951,7671.2,121.98098212426395
6001,7733.8,119.84222961877836
6051,7794.0,119.91330201441373
6101,7851.2,111.08087144058602
6151,7913.8,112.30209258958624
6201,7975.0,113.55351161456875
6251,8032.2,107.87659616432101
6301,8094.0,114.75713485443944
6351,8158.0,111.96428001822724
6401,8217.6,105.87842084202049
6451,8282.4,106.1425456638383
6501,8344.8,111.67524345171583
6551,8412.4,115.78359123813703
6601,8476.8,116.5939964149098
6651,8537.6,120.22911461039709
6701,8609.0,115.55604700750195
6751,8680.8,110.62621750742453
6801,8745.4,111.39946139905705
6851,8816.0,111.5437134042076
6901,8872.4,108.96531558252838
6951,8931.6,105.45444514101811
7001,8990.4,100.21297321205473
7051,9054.0,95.78726428915276
7101,9119.6,93.76694513526608
7151,9186.2,93.67048628036474
7201,9246.2,97.94161526133823
7251,9308.6,103.2271282173441
7301,9374.0,102.80077820717118
7351,9435.6,107.58550088185675
7401,9500.4,112.71131265316717
7451,9567.6,114.94798823815925
7501,9628.4,118.59274851355795
7551,9696.0,115.92238782909882
7601,9760.2,120.04565798062002
7651,9825.8,119.95565847428792
7701,9894.2,118.14804272606466
7751,9964.0,117.95422841085436
7801,10020.0,113.86483214759508
7851,10078.6,109.6021897591467
7901,10150.2,109.80783214324924
7951,10215.6,105.33869184682331
8001,10284.6,106.20282482118824
8051,10349.4,102.02078219657012
8101,10411.4,98.203054942298
8151,10476.4,101.75578607627185
8201,10541.8,98.06813957652098
8251,10605.2,97.4461902795589
8301,10672.4,94.79789027188316
8351,10736.8,93.60000000000001
8401,10804.6,93.52347298940518
8451,10863.0,91.14164799914471
8501,10925.2,88.76801225666823
8551,10992.0,94.66361497428672
8601,11051.6,101.03583522691342
8651,11110.4,104.75609767455067
8701,11167.4,105.55112505321769
8751,11231.4,102.00313720665655
8801,11294.2,90.2627276343896
8851,11360.8,90.86561505872285
8901,11426.6,91.81851665105465
8951,11493.4,89.88348012844185
9001,11556.8,92.62915307828308
9051,11622.2,94.19851378870051
9101,11684.2,97.9375311103971
9151,11751.8,102.88323478584837
9201,11811.8,103.94306133648364
9251,11875.2,102.28274536792607
9301,11941.4,105.46392748233872
9351,12005.4,104.60707433056332
9401,12068.8,107.6817533289647
9451,12135.2,107.16417311769825
9501,12192.8,107.41396557245245
9551,12251.4,107.73782993916296
9601,12309.2,101.69051086507531
9651,12374.8,101.90269868850383
9701,12437.8,98.18227946019587
9751,12497.6,101.65156171943448
9801,12562.8,98.14356830684322
9851,12637.2,97.82106112693728
9901,12701.4,99.87512202745987
9951,12765.6,97.77647978936447


==> data/ds_oNCC_battery_level.csv <==
steps,BLmean,BLstd
1,49.8,0.4
51,42.6,4.923413450036469
101,43.8,2.9257477676655586
151,37.8,7.222188034107115
201,37.4,4.63033476111609
251,40.4,7.116178749862878
301,41.8,5.979966555090422
351,39.0,4.6475800154489
401,40.2,4.069397989875161
451,42.2,5.418486873657627
501,45.0,4.427188724235731
551,36.0,7.0710678118654755
601,35.6,9.499473669630333
651,28.6,9.687104830649869
701,31.2,4.445222154178574
751,33.8,7.909487973314076
801,32.4,8.867919710958146
851,27.2,3.370459909270543
901,27.2,2.1354156504062622
951,24.4,8.284926070883193
1001,24.0,10.825894882179487
1051,23.6,11.146299834474219
1101,29.8,10.684568311354464
1151,39.6,12.043255373859678
1201,32.2,14.620533505997654
1251,28.0,14.953260514014994
1301,21.6,10.011992808627062
1351,23.2,11.634431657799189
1401,29.8,13.687950905814938
1451,37.8,10.361467077590895
1501,35.2,5.706137047074843
1551,34.8,3.7094473981982814
1601,31.0,6.752777206453653
1651,27.6,9.93176721434811
1701,30.0,12.116104984688768
1751,30.6,7.964923100695952
1801,27.0,8.78635305459552
1851,26.8,7.782030583337487
1901,29.0,9.757048734120374
1951,30.4,9.728309205612248
2001,32.4,11.499565209172042
2051,32.0,9.486832980505138
2101,31.6,9.308061022576078
2151,34.6,9.891410415102591
2201,32.8,9.453041838477178
2251,29.4,10.365326815879952
2301,29.8,13.51147660324363
2351,27.0,9.486832980505138
2401,20.2,8.885943956609225
2451,20.8,11.42628548566856
2501,22.2,7.984985911070852
2551,29.2,7.833262411026456
2601,25.6,13.994284547628721
2651,29.2,8.930845424706442
2701,27.6,7.863841300535
2751,26.4,4.841487374764082
2801,30.8,10.007996802557443
2851,30.0,10.620734437881403
2901,28.4,12.499599993599796
2951,33.0,14.366627996854376
3001,31.8,8.423775875461075
3051,32.0,4.33589667773576
3101,29.0,8.099382692526634
3151,27.8,12.983065893693986
3201,28.4,16.206171663906314
3251,30.0,13.281566172707194
3301,33.0,13.311649033834989
3351,32.4,15.239422561238992
3401,32.2,15.803797012110728
3451,31.6,18.051038751274124
3501,35.8,11.178550889985695
3551,38.2,7.6262703859750465
3601,38.4,4.498888751680797
3651,36.8,6.49307323229917
3701,36.8,2.7129319932501073
3751,36.6,8.2365041127896
3801,34.0,10.039920318408907
3851,31.2,5.418486873657627
3901,31.0,7.293833011524188
3951,37.4,9.666436778875658
4001,35.8,10.303397497913007
4051,38.8,7.054076835419359
4101,43.2,3.370459909270543
4151,35.2,4.874423042781577
4201,37.8,5.455272678794342
4251,32.8,9.53729521405309
4301,32.6,6.887670143089026
4351,34.2,8.182909018191513
4401,30.4,9.457272334029511
4451,21.2,10.777754868245983
4501,25.8,7.678541528180987
4551,24.0,8.270429251254134
4601,30.4,4.8
4651,32.8,7.30479294709987
4701,28.6,8.890444308357146
4751,32.6,9.264987857520376
4801,36.6,8.039900496896713
4851,39.0,6.663332499583072
4901,36.8,8.423775875461075
4951,33.2,7.054076835419359
5001,30.2,9.6
5051,27.6,10.44222198576529
5101,26.0,10.315037566582102
5151,24.8,6.794115100585212
5201,24.2,4.445222154178574
5251,24.0,7.238784428341543
5301,29.6,12.93986089569745
5351,28.6,12.86234815265082
5401,32.4,5.0039984012787215
5451,27.8,6.177378084592201
5501,26.6,10.05186549850325
5551,29.6,7.683749084919419
5601,28.8,7.249827584156743
5651,28.2,11.08873302050329
5701,26.6,10.170545708072897
5751,33.0,9.252026804976301
5801,35.6,7.812809993849844
5851,32.0,13.16054710108968
5901,29.4,13.395521639712282
5951,25.2,14.524462124292246
6001,30.2,10.12719112093773
6051,27.2,12.702755606560334
6101,24.6,7.709734106958553
6151,23.8,4.621688003316537
6201,30.0,6.29285308902091
6251,28.6,4.454211490264018
6301,29.8,4.874423042781577
6351,32.4,9.09065454189081
6401,33.0,11.171392035015153
6451,32.8,13.614697940094006
6501,31.0,8.0
6551,28.8,5.635601121442148
6601,28.4,7.418894796396563
6651,29.2,8.009993757800315
6701,29.4,12.41933975700802
6751,31.4,4.363484845854286
6801,32.4,5.885575587824865
6851,33.4,9.43610088966836
6901,31.0,9.143303560529969
6951,32.0,10.449880382090505
7001,29.6,9.93176721434811
7051,30.6,11.637869220780926
7101,32.0,12.946041866145807
7151,28.4,9.645724441429994
7201,26.4,13.32066064427737
7251,29.2,14.551975810864997
7301,25.6,10.384603988597735
7351,24.6,4.498888751680797
7401,31.0,4.898979485566356
7451,30.8,8.565045242145542
7501,30.4,11.80847153530041
7551,27.8,10.998181667894016
7601,24.4,9.604165762834375
7651,24.2,2.993325909419153
7701,25.4,5.851495535331118
7751,22.0,4.9396356140913875
7801,24.2,9.88736567544662
7851,29.8,6.584831053261731
7901,31.0,7.9498427657407165
7951,33.6,7.914543574963752
8001,38.2,8.885943956609225
8051,38.0,5.176871642217914
8101,41.2,9.325234581499814
8151,40.0,7.238784428341543
8201,37.4,4.363484845854286
8251,36.0,4.9396356140913875
8301,34.8,4.749736834815167
8351,32.4,7.964923100695952
8401,27.2,8.704022058795578
8451,32.4,7.812809993849845
8501,30.4,11.757550765359253
8551,29.4,11.825396399275586
8601,27.6,14.527215837867903
8651,30.2,3.919183588453085
8701,33.4,10.287856919689348
8751,32.4,10.091580649234292
8801,29.0,13.579396157414365
8851,32.0,8.809086218218097
8901,27.0,12.915107432770352
8951,21.8,14.79729705047513
9001,21.6,14.71869559437928
9051,21.8,12.82809416865966
9101,29.4,14.961283367412035
9151,29.4,7.391887445030532
9201,29.2,12.448293055676348
9251,30.6,6.916646586316233
9301,28.0,6.841052550594828
9351,29.2,9.282241108697834
9401,28.2,10.571660229122008
9451,38.2,6.910861017268398
9501,30.2,11.443775600735973
9551,22.2,6.144916598294887
9601,22.4,6.151422599691879
9651,25.0,7.536577472566709
9701,26.0,10.256705123966467
9751,28.4,8.014985963805552
9801,27.8,11.513470371699404
9851,32.6,12.403225386970924
9901,32.8,8.634813257969162
9951,30.4,7.939773296511683


==> data/ds_oNCC_consumed_energy.csv <==
steps,CEmean,CEstd
0,1.6,0.4898979485566356
1,3.2,0.7483314773547882
2,4.6,1.0198039027185568
3,6.4,1.0198039027185568
4,8.2,0.9797958971132713
5,10.0,1.0954451150103321
6,11.6,1.0198039027185568
7,13.0,1.0954451150103321
8,14.6,1.3564659966250536
9,16.2,1.7204650534085253
10,17.8,1.9390719429665315
11,18.8,1.9390719429665315
12,20.4,2.244994432064365
13,22.0,2.0
14,23.6,1.9595917942265424
15,25.4,1.9595917942265424
16,26.6,1.9595917942265424
17,28.2,1.7204650534085253
18,30.0,1.6733200530681511
19,31.2,1.469693845669907
20,32.6,1.8547236990991407
21,33.8,1.7204650534085253
22,35.4,2.0591260281974
23,37.0,2.1908902300206643
24,38.6,2.244994432064365
25,39.6,2.244994432064365
26,40.6,2.244994432064365
27,42.0,2.1908902300206643
28,43.2,2.039607805437114
29,44.6,2.0591260281974
30,46.0,2.1908902300206643
31,47.2,2.315167380558045
32,48.4,2.4166091947189146
33,49.8,2.7129319932501073
34,51.2,2.7129319932501073
35,52.6,2.576819745345025
36,54.4,2.4166091947189146
37,55.6,2.576819745345025
38,56.8,2.315167380558045
39,58.2,2.315167380558045
40,59.8,2.5612496949731396
41,61.2,2.481934729198171
42,62.8,2.5612496949731396
43,64.0,2.280350850198276
44,65.6,2.0591260281974
45,67.0,2.0976176963403033
46,68.4,1.8547236990991407
47,69.6,1.624807680927192
48,71.2,1.9390719429665315
49,72.6,1.7435595774162693
50,74.0,1.4142135623730951
51,75.2,1.7204650534085253
52,76.8,1.7204650534085253
53,77.8,1.7204650534085253
54,79.6,1.8547236990991407
55,81.0,2.0976176963403033
56,82.2,2.1354156504062622
57,83.2,2.1354156504062622
58,84.6,2.0591260281974
59,85.6,2.0591260281974
60,86.8,2.4
61,88.6,2.0591260281974
62,89.8,2.4
63,91.0,2.280350850198276
64,92.2,2.1354156504062622
65,93.4,2.2449944320643644
66,94.8,2.4819347291981715
67,96.2,2.7129319932501073
68,97.8,2.3151673805580453
69,99.0,2.0976176963403033
70,100.6,2.416609194718914
71,101.8,2.4000000000000004
72,102.8,2.4000000000000004
73,104.2,2.3151673805580453
74,105.6,2.727636339397171
75,106.8,3.059411708155671
76,108.4,2.8705400188814645
77,109.4,2.8705400188814645
78,111.0,3.286335345030997
79,112.2,3.4292856398964493
80,113.6,3.7202150475476548
81,115.0,3.687817782917155
82,116.4,3.555277766926235
83,118.2,3.4292856398964493
84,119.6,3.6110940170535577
85,121.0,3.4641016151377544
86,122.2,3.655133376499413
87,123.6,3.4409301068170506
88,125.0,3.7416573867739413
89,126.4,4.029888335921977
90,127.8,3.919183588453085
91,129.2,3.867815921162743
92,130.4,4.029888335921977
93,131.6,4.223742416388575
94,132.8,4.019950248448356
95,133.8,4.019950248448356
96,134.8,4.019950248448356
97,136.2,4.019950248448356
98,137.2,4.019950248448356
99,138.8,3.655133376499413
100,140.2,3.4871191548325386
101,141.6,3.006659275674582
102,143.0,3.03315017762062
103,144.2,3.1874754901018454
104,145.6,3.006659275674582
105,146.6,3.006659275674582
106,148.2,3.059411708155671
107,149.4,3.261901286060018
108,150.8,3.1874754901018454
109,152.0,3.40587727318528
110,153.6,3.1999999999999997
111,155.2,2.7856776554368237
112,156.8,2.7856776554368237
113,158.2,2.85657137141714
114,159.8,2.5612496949731396
115,161.2,2.3151673805580453
116,162.6,1.8547236990991407
117,164.0,1.7888543819998317
118,165.6,1.9595917942265424
119,167.2,1.7204650534085253
120,168.6,1.3564659966250536
121,169.8,0.9797958971132712
122,171.2,0.7483314773547882
123,172.4,0.4898979485566356
124,174.2,0.4
125,175.6,0.4898979485566356
126,176.6,0.4898979485566356
127,177.8,0.7483314773547883
128,179.2,0.7483314773547883
129,180.6,1.019803902718557
130,182.2,1.16619037896906
131,183.8,1.469693845669907
132,185.0,1.7888543819998317
133,186.6,2.1540659228538015
134,188.0,2.280350850198276
135,189.4,2.1540659228538015
136,190.8,1.9390719429665317
137,192.0,2.0976176963403033
138,193.0,2.0976176963403033
139,194.2,1.8330302779823362
140,195.2,1.8330302779823362
141,196.4,2.0591260281974
142,197.6,2.244994432064365
143,198.8,2.4819347291981715
144,200.2,2.5612496949731396
145,201.8,2.4819347291981715
146,203.4,2.33238075793812
147,204.4,2.33238075793812
148,206.2,2.5612496949731396
149,207.4,2.33238075793812
151,210.2,2.5612496949731396
201,274.0,7.3484692283495345
251,342.2,9.662297863344929
301,408.6,10.287856919689348
351,477.4,10.9288608738514
401,543.6,7.657675887630658
451,612.6,8.260750571225351
501,678.0,7.5099933422074345
551,747.6,13.46996659238619
601,815.2,13.847743498491008
651,881.4,14.207040508142432
701,948.4,13.54400236266961
751,1012.8,15.917286200857228
801,1078.0,17.854971296532515
851,1144.6,19.734234213670415
901,1208.6,21.63885394377438
951,1272.4,22.544178849538962
1001,1335.2,22.211708624056815
1051,1397.2,26.026140705068048
1101,1460.6,28.639832401744254
1151,1526.0,28.121166405396487
1201,1595.8,32.737745799000876
1251,1661.0,36.742346141747674
1301,1724.8,38.73706235635325
1351,1786.4,41.62018740947715
1401,1849.0,42.797196169842714
1451,1913.4,44.0526957177424
1501,1980.0,45.329901830910686
1551,2045.2,45.70951760848062
1601,2110.0,44.8998886412873
1651,2173.2,45.15484470131638
1701,2236.0,46.33788946423866
1751,2303.0,48.22032766375608
1801,2368.6,50.69358933829799
1851,2430.8,51.16795872418598
1901,2495.8,50.06955162571361
1951,2557.6,50.046378490356325
2001,2622.6,50.82361655765949
2051,2687.2,51.42528560931869
2101,2753.4,51.031754819915804
2151,2820.0,46.32493928760188
2201,2884.2,40.19651726207135
2251,2950.0,37.37378760575385
2301,3015.4,39.35784546948677
2351,3079.2,42.025706418809904
2401,3143.4,42.921323371955815
2451,3202.6,42.481054600845304
2501,3263.2,39.12237211622015
2551,3326.0,37.825917041097625
2601,3388.0,38.28837943815329
2651,3450.0,35.19090791667644
2701,3516.0,33.77573093213528
2751,3579.6,34.977707186149296
2801,3641.6,33.115555257310724
2851,3707.6,35.37569787297489
2901,3771.8,36.201657420620954
2951,3836.2,38.41041525419896
3001,3899.8,40.58768286069063
3051,3965.2,42.12077872024685
3101,4031.0,42.1473605342019
3151,4092.8,39.72606197447716
3201,4156.4,34.284690460903974
3251,4218.4,33.493880038000974
3301,4283.6,34.284690460903974
3351,4349.4,34.482459309045815
3401,4416.4,38.861806442830215
3451,4481.6,43.13513648987331
3501,4546.2,44.16514462786236
3551,4611.6,47.69737938293885
3601,4678.4,51.07093106650788
3651,4746.8,50.439666929907446
3701,4814.4,48.06911690472377
3751,4879.2,45.92341450719883
3801,4942.6,46.872593271548354
3851,5007.8,46.93570069786963
3901,5074.2,47.15675985476525
3951,5139.6,46.710170198790756
4001,5207.0,47.82886157959439
4051,5273.2,45.141555134930826
4101,5338.6,45.33696063919592
4151,5403.6,47.85227267330153
4201,5469.8,47.6252034116391
4251,5536.8,47.721693180355615
4301,5605.0,49.23413450036468
4351,5669.4,49.72966921265413
4401,5735.2,49.28853822137556
4451,5797.4,51.48825108701984
4501,5858.8,48.48257418908364
4551,5921.6,48.06911690472377
4601,5983.8,49.70472814531832
4651,6047.2,51.12885682273758
4701,6108.2,51.95151585853872
4751,6173.0,53.650722269136324
4801,6237.8,53.84941968118133
4851,6305.6,56.68368371939142
4901,6371.2,59.71063556854842
4951,6437.2,59.88455560493039
5001,6503.4,59.637572049841204
5051,6568.2,61.10450065257059
5101,6630.6,60.99049106213197
5151,6692.2,59.87787571382271
5201,6757.2,60.753271516849196
5251,6818.2,59.934631057511325
5301,6879.6,59.991999466595544
5351,6943.2,62.08832418418136
5401,7007.2,67.00865615724584
5451,7071.4,69.00318833213434
5501,7135.2,69.64309010950045
5551,7198.2,69.57413312431568
5601,7262.0,73.49829930005184
5651,7325.6,74.30908423604748
5701,7391.4,72.59366363533391
5751,7455.8,72.97780484503491
5801,7524.0,74.51174404078863
5851,7587.4,75.11218276684549
5901,7651.6,76.30098295566054
5951,7714.6,76.86767851314362
6001,7778.0,80.68457101577724
6051,7842.2,83.31482461122991
6101,7906.4,83.55022441621566
6151,7969.6,85.04728096770643
6201,8033.0,85.13283737782972
6251,8097.6,84.3744037015966
6301,8159.6,85.39929742099756
6351,8225.6,86.90362478055792
6401,8291.4,90.77136112232756
6451,8357.4,93.35223618103637
6501,8422.2,92.94600583134276
6551,8487.6,94.64586625944104
6601,8550.0,93.60982854380195
6651,8612.6,93.01526756398651
6701,8677.0,93.47726996441435
6751,8741.0,94.29103881069504
6801,8807.0,95.43165093405857
6851,8871.2,92.50167566049818
6901,8936.8,91.87687413054495
6951,8999.4,92.63174401899167
7001,9062.4,95.6694308543748
7051,9126.6,97.0867653184511
7101,9190.0,99.05755902504362
7151,9255.8,101.90662392602357
7201,9318.4,103.10111541588675
7251,9381.2,105.75518899798723
7301,9445.4,109.18168344553037
7351,9506.8,111.89352081331609
7401,9571.4,111.38868883329222
7451,9634.6,112.39323823077615
7501,9698.8,113.46788091790557
7551,9764.8,113.84972551569898
7601,9828.4,114.76515150514984
7651,9889.8,114.99982608682502
7701,9951.6,115.48263938791838
7751,10014.6,118.3665493287694
7801,10075.4,117.63094830868278
7851,10137.4,117.50336165403948
7901,10200.6,117.16757230565119
7951,10267.2,116.00068965312232
8001,10332.6,117.14025781088242
8051,10397.8,120.46144611451416
8101,10464.4,121.47361853505477
8151,10532.0,124.67237063599939
8201,10600.2,125.15334594009062
8251,10664.4,124.84326173246195
8301,10728.4,122.67941962692846
8351,10792.8,125.30985595714327
8401,10858.4,128.1446058170222
8451,10920.4,127.26287754093886
8501,10986.2,129.80508464617247
8551,11050.8,127.90840472775821
8601,11116.6,130.05321987555712
8651,11180.2,130.79204868798408
8701,11245.0,132.28454180288793
8751,11312.2,135.57197350485092
8801,11378.2,136.65635733473945
8851,11444.4,138.184803795497
8901,11508.8,141.07785084838795
8951,11572.6,141.5466001004616
9001,11635.2,146.96584637255012
9051,11696.6,148.51208705017916
9101,11757.2,150.4252638355672
9151,11822.2,153.74966666630533
9201,11885.6,155.5874030890676
9251,11948.8,158.07137628299438
9301,12015.6,159.8431731416766
9351,12078.4,160.29797253864442
9401,12140.8,160.25280028754568
9451,12205.6,161.7177788618184
9501,12270.4,164.114106645346
9551,12337.0,164.78470802838473
9601,12399.6,166.4519149784706
9651,12460.8,167.474654798868
9701,12524.0,168.88220747017726
9751,12586.0,171.20864464156008
9801,12648.2,172.02488192119185
9851,12711.4,175.25022111255666
9901,12774.2,178.24746842522055
9951,12838.6,179.41861664832888


==> data/rho_mean_performance.csv <==
x,mean
A$_\ell$C,0.9185889016248214
A$_\ell$E,0.7586641335866413
RND,0.8332343287987012
EAO,0.927336778523124
oNCC,0.8605443552223478
CC,0.8578599170511664


==> data/rho_mean_performance_noRND.csv <==
x,mean
A$_\ell$C,0.9185889016248214
A$_\ell$E,0.7586641335866413
EAO,0.927336778523124
oNCC,0.8605443552223478
CC,0.8578599170511664


==> data/rho_std_performance.csv <==
x,mean
EAO,0.0025127787124478757
oNCC,0.0035860150606507202
CC,0.0035559011583590813
A$_\ell$E,0.003581038271889984
A$_\ell$C,0.0037739352901198825
RND,0.006520871937345455


==> data/tau_mean_performance.csv <==
x,mean
A$_\ell$C,0.6434556544345565
A$_\ell$E,1.0
RND,0.8883911608839117
EAO,0.9427257274272574
oNCC,0.9986201379862013
CC,0.9956404359564044


==> data/tau_mean_performance_noRND.csv <==
x,mean
A$_\ell$C,0.6434556544345565
A$_\ell$E,1.0
EAO,0.9427257274272574
oNCC,0.9986201379862013
CC,0.9956404359564044


==> data/tau_std_performance.csv <==
x,mean
EAO,0.007318120556997777
oNCC,0.0010360431034487604
CC,0.0010306248356544375
A$_\ell$E,0.0
A$_\ell$C,0.004776299526247985
RND,0.007951160618221412

